S4N: A Spectroscopic Survey of Stars in the Solar Neighborhood

[ABRIDGED] We report the results of a high-resolution spectroscopic survey of all the stars more luminous than Mv = 6.5 mag within 14.5 pc from the Sun. We derive stellar parameters and perform a preliminary abundance and kinematic analysis of the F-G-K stars in the sample. The inferred metallicity ([Fe/H]) distribution is centered at about -0.1 dex, and shows a standard deviation of 0.2 dex. We identify a number of metal-rich K-type stars which appear to be very old, confirming the claims for the existence of such stars in the solar neighborhood. With atmospheric effective temperatures and gravities derived independently of the spectra, we find that our classical LTE model-atmosphere analysis of metal-rich (and mainly K-type) stars provides discrepant abundances from neutral and ionized lines of several metals. Based on transitions of majority species, we discuss abundances of 16 chemical elements. In agreement with earlier studies we find that the abundance ratios to iron of Si, Sc, Ti, Co, and Zn become smaller as the iron abundance increases until approaching the solar values, but the trends reverse for higher iron abundances. At any given metallicity, stars with a `low' galactic rotational velocity tend to have high abundances of Mg, Si, Ca, Sc, Ti, Co, Zn, and Eu, but low abundances of Ba, Ce, and Nd. The Sun appears deficient by roughly 0.1 dex in O, Si, Ca, Sc, Ti, Y, Ce, Nd, and Eu, compared to its immediate neighbors with similar iron abundances.

==> table5.dat <==
Table 5
KINEMATICS

	HIP	     RA		DEC	    plx		 pmRA	    pmDEC	    vr	    	U		V	   W	        e_RA		e_DEC	     e_Plx	    e_pmRA	e_pmDEC	    e_vr	  e_U		e_V	   e_W	
----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
         171       0.5402      27.0845      80.6300     778.5900    -918.7200     -36.2000      -8.2321     -72.5508     -31.4958    7.48781e-07    5.33333e-07      3.0300       2.8100       1.8100       2.0000       0.8845       2.2811       2.2652
         544       1.6522      29.0219      72.9800     379.9400    -178.3400      -6.2500     -15.1521     -21.0822     -10.4057    2.06483e-07    1.19444e-07      0.7500       0.7000       0.4900       0.9200       0.3340       0.7407       0.5205
        1599       5.0080     -64.8776     116.3800    1707.5601    1165.3600       8.9000     -72.1583      -3.5879     -44.1637    3.00970e-07    1.41667e-07      0.6400       0.5200       0.5800       2.0000       0.8697       0.9679       1.5876
        2021       6.4133     -77.2550     133.7800    2220.1201     324.3700   -1000.0000   -1000.0000   -1000.0000   -1000.0000    4.20000e-01    4.50000e-01      0.5100       0.4800       0.4900   -1000.0000   -1000.0000   -1000.0000   -1000.0000
        3093       9.8421      21.2514      90.0300    -461.0700    -370.8800     -33.2000      40.1465     -19.6970       8.5604    1.84788e-07    1.69444e-07      0.7200       0.7100       0.6600       0.1400       0.2335       0.0962       0.1440
        3765      12.0939       5.2834     134.0400     758.0400   -1141.2200      -9.9000      -1.2486     -47.5323     -13.5947    2.09222e-07    1.61111e-07      0.8600       0.7300       0.5700       0.7100       0.2020       0.4276       0.6163
        3821      12.2713      57.8165     167.9900    1087.1100    -559.6500       9.7600     -30.1929      -9.4607     -16.8706    2.29468e-07    1.22222e-07      0.6200       0.4400       0.4400       1.2000       0.6510       1.0090       0.1228
        4148      13.2530     -30.3570      71.0100     620.5000      31.3100     -18.8300     -36.3195     -19.9292      18.9353    2.12464e-07    1.69444e-07      0.7800       0.8100       0.6100      20.5000       0.6588       1.0607      20.4671
        5336      17.0538      54.9242     132.4000    3421.4399   -1599.2700     -97.4400     -42.9990    -157.1179     -35.2856    1.54681e-07    9.72222e-08      0.6000       0.4600       0.3700       0.0700       0.4489       0.3595       0.2235
        7513      24.1999      41.4064      74.2500    -172.5700    -381.0100     -28.0000      28.3222     -22.0784     -14.4055    2.07397e-07    1.25000e-07      0.7200       0.5200       0.4500       0.4200       0.2840       0.2942       0.2825
        7751      24.9468     -56.1964     122.7500     286.1000      16.6600      20.9500      -5.3421     -16.3211     -16.3241    2.58132e-06    1.54167e-06      1.4100       1.0100       1.4100       2.3300       0.4087       1.1123       2.0113
        7918      25.4438      42.6138      79.0900     791.3500    -180.1600       3.8500     -38.0177     -30.5229      -2.0492    2.22695e-07    1.33333e-07      0.8300       0.6500       0.4700       0.2100       0.4004       0.3830       0.0749
        7981      25.6248      20.2702     133.9100    -302.1200    -677.4000     -33.7500      34.6866     -24.8737       2.5770    3.13883e-07    2.36111e-07      0.9100       1.9400       1.6000       0.0700       0.1153       0.0769       0.1375
        8102      26.0214     -15.9396     274.1700   -1721.8199     854.0700     -16.4000      18.6673      29.4094      12.6467    1.84886e-07    1.72222e-07      0.8000       0.8300       0.8000       2.0000       0.5676       0.1128       1.9171
        8362      26.9336      63.8531     100.2400     582.0500    -246.8300       3.3500     -25.0307     -15.8154      -5.3372    2.39532e-07    1.30556e-07      0.6800       0.4300       0.5500       0.7800       0.5158       0.6180       0.0530
       10138      32.6000     -50.8253      91.6300    2092.8401     654.3200      53.1000     -97.7960     -73.6165     -26.5535    1.97883e-07    1.41667e-07      0.6100       0.5000       0.5500       2.0000       0.6772       0.9895       1.7704
       10644      34.2601      34.2248      92.2000    1151.6100    -246.3200      -6.5000     -35.0177     -48.5150      11.3373    2.15009e-07    1.88889e-07      0.8400       0.8700       0.7700       0.1400       0.3770       0.4223       0.1023
       10798      34.7444     -25.9468      78.8800    -218.0700     444.5100       7.0000     -10.9068      26.8785      -9.6419    1.85350e-07    1.25000e-07      0.7200       0.6000       0.4800       2.0000       0.5608       0.4617       1.8845
       12777      41.0487      49.2287      89.0300     334.0300     -89.9600      23.9800     -30.2091       1.0443      -0.7977    2.04173e-07    1.33333e-07      0.7900       0.5200       0.6200       2.5900       1.9917       1.6058       0.4340
       12843      41.2749     -18.5727      71.5600     330.9300      36.2800      14.3000     -21.3376     -15.0593      -2.9634    1.58241e-07    1.61111e-07      0.7600       0.6400       0.6600      15.9800       6.8921       2.6252      14.1783
       13402      43.1329     -12.7693      96.3300     398.1100    -189.5500      18.5000     -15.5558     -21.9257      -9.5059    1.99375e-07    1.52778e-07      0.7700       0.8400       0.6500       0.3600       0.1959       0.1692       0.3116
       14632      47.2620      49.6135      94.9300    1262.2900     -91.5300      49.0500     -75.4017     -15.9050      21.4879    2.18641e-07    1.38889e-07      0.6700       0.5100       0.6200       0.3500       0.3790       0.3701       0.2053
       14879      48.0178     -28.9891      70.8600     371.4900     612.2600     -19.7000     -37.2568      17.3712      31.5213    1.71485e-07    1.55556e-07      0.6700       0.4700       0.6300       0.4200       0.4488       0.1817       0.3863
       15330      49.4353     -62.5769      82.5100    1337.8300     648.7100       9.4700     -70.8733     -45.1643      17.9949    2.95535e-07    1.33333e-07      0.5400       0.5100       0.5100       4.7300       0.6949       3.1822       3.4751
       15371      49.5464     -62.5079      82.7900    1331.1000     646.8400      12.0000     -70.0178     -46.5213      16.0665    2.88834e-07    1.30556e-07      0.5300       0.5100       0.5100       0.8700       0.4687       0.6317       0.6570
       15457      49.8397       3.3700     109.1800     268.8800      93.5300      19.2000     -21.8989      -4.2895      -4.8439    1.83651e-07    1.38889e-07      0.7800       0.7700       0.6800       0.2800       0.2144       0.0398       0.2030
       15510      49.9718     -43.0715     165.0200    3038.0801     726.3400      86.8000     -78.7334     -92.6548     -28.3279    1.67313e-07    1.25000e-07      0.5500       0.5100       0.5200       2.0000       0.4249       1.0652       1.6662
       16537      53.2351      -9.4583     310.7500    -976.4400      17.9700      16.5000      -3.6425       7.0493     -20.7663    2.16837e-07    1.66667e-07      0.8500       0.9800       0.9100       0.2800       0.1815       0.0593       0.2099
       16852      54.2188       0.4028      72.8900    -232.6900    -482.0000      27.7700       1.3958     -15.2818     -41.8015    1.72226e-07    1.41667e-07      0.7800       0.7400       0.8000       0.1600       0.2726       0.1511       0.2808
       17378      55.8123      -9.7652     110.5800     -91.7100     742.2300      -6.3700     -13.2800      26.8999      12.9809    2.08578e-07    1.63889e-07      0.8800       0.9800       0.9200       0.5500       0.3875       0.2361       0.4013
       17420      55.9798     -19.1113      71.1700     309.8600     156.5200   -1000.0000   -1000.0000   -1000.0000   -1000.0000    7.70000e-01    6.50000e-01      0.9100       0.8300       0.8300   -1000.0000   -1000.0000   -1000.0000   -1000.0000
       19849      63.8235      -7.6446     198.2400   -2239.3301   -3419.8601     -43.2300      97.8415     -12.2583     -41.2402    1.87780e-07    1.38889e-07      0.8400       0.7900       0.7300       1.5400       1.1675       0.4412       0.9911
       22263      71.9009     -16.9349      75.1000     130.4100     169.2000      22.1500     -24.2150      -8.7358      -3.1261    1.45185e-07    1.25000e-07      0.8000       0.6600       0.6400       0.0700       0.1197       0.0590       0.1116
       22449      72.4589       6.9612     124.6000     463.4400      11.6200      24.2000     -25.7079     -14.7487       4.2775    2.35066e-07    1.66667e-07      0.9500       0.9300       0.7700       0.1400       0.1308       0.0850       0.1251
       23311      75.2028      -5.7510     113.4600     550.7400   -1109.3000      25.0500       2.2043     -56.0911     -12.4105    2.03804e-07    1.47222e-07      0.8200       1.0000       0.6800       2.7600       2.2295       1.0949       1.2610
       23693      76.3779     -57.4730      85.8300     -31.8700     117.4200      -2.2500      -6.0064       3.7062      -0.6370    2.16975e-07    1.19444e-07      0.4600       0.4600       0.4800       0.2100       0.0459       0.1690       0.1277
       24608      79.1721      45.9990      77.2900      75.5200    -427.1300      29.6300     -36.2484     -13.8745      -8.9018    3.19896e-07    1.41667e-07      0.8900       0.7700       0.5000       0.5100       0.4938       0.3017       0.1415
       24813      79.7837      40.1007      79.0800     519.3900    -664.7900      65.6000     -74.7739     -35.3600       4.4027    3.05045e-07    1.36111e-07      0.9000       0.8700       0.5100       0.4200       0.4277       0.5657       0.0556
       26779      85.3347      53.4823      81.6900       2.7000    -523.6100      -2.6300     -10.2295     -24.3823     -15.2004    3.08087e-07    1.30556e-07      0.8300       0.7500       0.4900       7.2500       6.5954       2.6245       1.5089
       27072      86.1166     -22.4475     111.4900    -292.4200    -368.4500      -9.5800      18.2742       4.5086     -11.7271    1.14209e-07    1.19444e-07      0.6000       0.4300       0.4400       0.3000       0.1994       0.2001       0.1508
       27913      88.5962      20.2764     115.4300    -163.1700     -98.9200     -13.3000      13.5287       1.8816      -7.1924    3.07973e-07    1.69444e-07      1.0800       1.0600       0.6000       0.2600       0.2569       0.0428       0.0953
       29271      92.5592     -74.7525      98.5400     121.8400    -212.8200      34.9000      18.7527     -29.6139     -11.3376    4.54181e-07    1.19444e-07      0.4500       0.4100       0.4600       2.0000       0.4787       1.6867       0.9640
       32349     101.2885     -16.7131     379.2100    -546.0100   -1223.0800      -7.6300      14.3890      -0.3486     -11.4636    3.50936e-07    2.88889e-07      1.5800       1.3300       1.2400       0.0600       0.0601       0.0534       0.0534
       37279     114.8272       5.2275     285.9300    -716.5700   -1034.5800      -3.2900       4.7797      -8.8273     -18.5850    2.28729e-07    1.38889e-07      0.8800       0.8800       0.3800       0.8500       0.6890       0.4608       0.1990
       37349     114.9970      -3.5968      70.4400      69.6600    -277.9400     -15.0000      22.9459      -4.5805      -7.0252    2.25444e-07    1.19444e-07      0.9400       1.0400       0.4200       7.9900       5.8875       5.2582       1.2670
       37826     116.3307      28.0263      96.7400    -625.6900     -45.9500       3.5500     -16.4108       4.6998     -25.8131    2.36010e-07    1.25000e-07      0.8700       1.0200       0.5300       0.2900       0.2837       0.0784       0.2594
       40693     124.5991     -12.6298      79.4800     279.3000    -989.0300      30.7000      28.3793     -61.6122      -9.9134    1.70799e-07    1.44444e-07      0.7700       0.6700       0.6400       0.2800       0.4758       0.4258       0.1725
       41926     128.2177     -31.5027      82.1500   -1113.6400     761.7300      15.7000     -75.3721       5.3106     -24.4771    1.27060e-07    1.22222e-07      0.6600       0.4800       0.4500       2.0000       0.8311       1.9048       0.2756
       42438     129.7989      65.0207      70.0700     -27.7300      87.9000     -12.5700       9.9736       0.5827      -9.8527    3.22316e-07    1.27778e-07      0.7100       0.5900       0.4900       0.7400       0.5241       0.3026       0.4341
       42808     130.8261     -38.8832      89.7800    -301.0200     340.7600      14.3000     -26.1866      -9.7158      -0.8406    1.46306e-07    1.16667e-07      0.5600       0.4200       0.4400       2.0000       0.3949       1.9650       0.0811
       43587     133.1506      28.3314      79.8000    -485.4800    -234.4000      22.6300     -33.5566     -17.0841     -10.9462    2.36684e-07    1.30556e-07      0.8400       0.9800       0.7800       8.7800       6.6526       2.0119       5.3749
       46853     143.2180      51.6786      74.1500    -947.0600    -535.6000      14.2000     -56.5489     -34.8122     -25.1057    2.50867e-07    1.25000e-07      0.7400       0.6000       0.3900       1.7000       1.2387       0.4773       1.2634
       47080     143.9168      35.8108      89.4500    -730.0500    -260.6200      14.7500     -36.7386     -17.8242     -15.4203    2.26071e-07    1.22222e-07      0.7800       0.7100       0.4600       0.0700       0.2312       0.1441       0.2279
       51459     157.6573      55.9806      77.8200    -177.0200     -33.4500       9.3500     -14.0809      -1.8065       2.5140    2.23424e-07    1.05556e-07      0.6500       0.4800       0.3600       0.2100       0.1403       0.0697       0.1705
       53721     164.8676      40.4301      71.0400    -315.9200      55.1500      12.3000     -24.5125      -2.4196       1.5911    1.89759e-07    1.22222e-07      0.6600       0.5800       0.5400       0.4200       0.2581       0.0460       0.3855
       56452     173.6248     -32.8333     104.8400    -670.9800     823.8400     -22.6000     -47.6445      20.1335      11.9793    2.08271e-07    1.33333e-07      0.8100       0.7600       0.4800       2.0000       0.5549       1.7183       0.9336
       56997     175.2626      34.2026     104.8100     -13.9500    -380.4600      -5.3000       7.6830     -15.9094      -3.5304    2.14953e-07    1.44444e-07      0.7200       0.7000       0.5500       0.2800       0.0958       0.1093       0.2686
       57443     176.6344     -40.5013     108.2300   -1531.6899     403.4100      18.2700     -59.3829     -39.8479       5.7108    1.71695e-07    1.38889e-07      0.7000       0.5000       0.5200       4.2000       1.3964       3.6995       1.4854
       57632     177.2662      14.5723      90.1600    -499.0200    -113.7800      -0.2000     -20.1166     -16.0774      -7.8157    2.84141e-07    1.44444e-07      0.8900       1.5800       0.7200       2.0000       0.2968       0.6450       1.8905
       57757     177.6720       1.7654      91.7400     740.9600    -271.1800       5.0100      40.3067       3.1183       7.2827    2.02874e-07    1.58333e-07      0.7700       0.8600       0.6500       0.4100       0.3365       0.2080       0.3590
       58576     180.1849     -10.4448      77.4800     141.9800    -483.3400       0.1500      21.3692     -15.2977     -16.1041    1.89247e-07    1.27778e-07      0.8000       0.6500       0.5000       0.0700       0.2240       0.1681       0.1798
       61317     188.4379      41.3568     119.4600    -705.0600     292.9300       6.7000     -30.7950      -3.3921       1.7247    1.48028e-07    1.58333e-07      0.8300       0.4300       0.5900       0.2800       0.2079       0.0646       0.2727
       61941     190.4167      -1.4495      84.5300    -616.6600      60.6600     -19.6000     -35.3835      -7.3975     -16.8809    3.75120e-07    2.44444e-07      1.1800       1.1100       0.7000       0.1000       0.4221       0.2225       0.0895
       64241     197.4981      17.5291      69.8100    -445.9500     129.6900     -18.2000     -32.4385      -8.4155     -14.2388    6.66797e-06    5.28333e-06     27.5800      25.4500      15.6900       2.0000      12.2620       4.3209       2.4828
       64394     197.9705      27.8760     109.2300    -801.9400     882.7000       5.9100     -50.1286      11.5491       8.2138    1.69691e-07    1.27778e-07      0.7200       0.6300       0.4600       0.2500       0.3366       0.0808       0.2497
       64797     199.2111      17.0178      89.0700     631.2100    -260.8400       3.7500      35.5881       8.0282      -2.0947    2.75973e-07    2.00000e-07      0.9900       0.9000       0.6300       7.8200       1.4808       0.6922       7.6580
       64924     199.6040     -18.3086     117.3000   -1069.9000   -1063.7800      -7.7500     -23.4033     -47.3588     -31.4202    1.84331e-07    1.22222e-07      0.7100       0.6700       0.4200       0.0700       0.1284       0.3171       0.1659
       67422     207.2678      26.9801      73.2500    -427.3800     -89.9400     -20.8300     -20.8442     -24.3830     -14.2741    3.80277e-07    2.77778e-07      1.3300       1.2000       0.8700       0.6400       0.3353       0.4102       0.6338
       67927     208.6713      18.3986      88.1700     -60.9500    -358.1000       0.4500       9.3842     -17.0280      -1.9017    2.78105e-07    1.88889e-07      0.7500       0.9700       0.8200       0.7800       0.2439       0.1565       0.7464
       68184     209.3837      61.4923      98.9700     -32.3200     216.4800     -25.3000      -2.8670      -9.3882     -25.5665    2.61903e-07    1.36111e-07      0.5600       0.4900       0.5000       2.0000       0.3992       1.1107       1.6162
       69673     213.9181      19.1873      88.8500   -1093.4500   -1999.4000      -4.6500      25.3305    -118.9824      -2.5092    2.70587e-07    1.16667e-07      0.7400       0.6000       0.5200       3.8300       1.3380       1.0487       3.5783
       69972     214.7723     -59.3771      84.5000    -454.4900    -810.0000     -14.9000     -37.8641     -17.1083     -34.7940    3.38098e-07    1.58333e-07      0.7900       1.1000       0.8100       2.0000       1.4098       1.4639       0.3280
       71681     219.9141     -60.8395     742.1200   -3600.3501     952.1100   -1000.0000   -1000.0000   -1000.0000   -1000.0000    4.62000e+01    3.62800e+01      1.4000      26.1000      19.7500   -1000.0000   -1000.0000   -1000.0000   -1000.0000
       71683     219.9204     -60.8351     742.1200   -3678.1899     481.8400   -1000.0000   -1000.0000   -1000.0000   -1000.0000    1.42000e+00    1.08000e+00      1.4000       1.5100       1.2400   -1000.0000   -1000.0000   -1000.0000   -1000.0000
       72659     222.8470      19.1006     149.2600     152.8100     -71.2800       2.2800       5.4370       1.9999      -0.5623    2.05773e-07    1.88889e-07      0.7600       0.6400       0.7000       1.0200       0.4510       0.1924       0.8953
       72848     223.3502      19.1523      86.6900    -442.7500     216.8400     -24.7000     -33.3726     -12.2610      -8.5321    2.11719e-07    2.66667e-07      0.8100       0.5700       0.7000       6.0800       2.7163       1.1823       5.3158
       73695     225.9487      47.6540      78.3900    -436.2400      18.9400     -16.8700     -17.4522     -25.9740      -1.6203    4.16498e-07    2.91667e-07      1.0300       1.2000       1.1700      17.5900       1.6158       9.4314      14.7640
       77257     236.6114       7.3532      85.0800    -225.5100     -68.5200     -36.5500     -28.5282     -18.1404     -19.1161    2.04459e-07    1.44444e-07      0.8000       0.8300       0.6600      42.2100      29.1803       8.2015      29.3760
       77952     238.7867     -63.4297      81.2400    -188.4500    -401.9200       0.4000     -15.3393     -17.8717     -10.7895    2.42197e-07    1.13889e-07      0.6200       0.4700       0.5600       2.0000       1.5637       1.2322       0.2769
       78072     239.1125      15.6647      89.9200     311.2000   -1282.1700       6.7000      56.4099     -33.3979     -24.1984    2.13485e-07    1.44444e-07      0.7200       0.8300       0.7200       0.2800       0.4524       0.2990       0.3080
       78775     241.2384      39.1564      69.6100    -571.2400      52.5900     -58.6900     -35.7297     -58.0557     -17.9892    1.57620e-07    1.27778e-07      0.5700       0.4800       0.4900       1.6300       0.5251       0.9803       1.2349
       79190     242.4289     -56.4460      69.6600    -136.1400     334.4800      37.9000      37.8195     -13.5497      20.6504    3.66870e-07    1.66667e-07      0.9000       0.8500       0.7700       2.0000       1.6924       1.0666       0.3306
       79672     243.9047      -8.3682      71.3000     232.1600    -495.8400      11.2500      26.8623     -14.5633     -22.7582    2.44267e-07    1.77778e-07      0.8900       1.0400       0.7200       0.9200       0.8267       0.2216       0.5614
       80337     246.0051     -39.1930      77.6900      72.6400       3.4100      11.0700      11.8041      -0.5128      -1.6228    2.72394e-07    1.30556e-07      0.8600       0.8400       0.6500       1.6700       1.5724       0.5248       0.2210
       80686     247.1158     -70.0847      82.6100     199.8900     110.7700       8.2000      13.2425       4.9730      -6.2546    2.36489e-07    1.19444e-07      0.5700       0.3100       0.5100       0.5200       0.3866       0.3348       0.1361
       81300     249.0883      -2.3238     102.2700     455.2200    -307.6300     -14.1000      -0.1403      -0.6340     -29.1025    2.16845e-07    1.50000e-07      0.8500       0.8600       0.8000       1.8400       1.5753       0.3855       0.8951
       81693     250.3228      31.6019      92.6300    -462.5800     345.0500     -70.1500     -53.2538     -48.2053     -25.1704    1.56548e-07    1.52778e-07      0.6000       0.5900       0.6600       0.3500       0.2160       0.2163       0.2628
       84405     258.8387     -26.6000     167.0800    -473.6900   -1143.9301       0.4300       0.3117     -34.3154      -7.5211    3.79005e-07    1.94444e-07      1.0700       1.0400       0.6200       0.5500       0.5458       0.2197       0.0852
       84720     259.7623     -46.6365     113.8100    1035.2500     109.2200      21.3500      25.9823      21.4023     -34.6812    6.18970e-07    2.11111e-07      1.3600       1.3800       0.6500       3.9200       3.7192       1.2317       0.5271
       84862     260.1645      32.4703      69.4800     135.4000   -1040.5500     -78.6000      25.7434     -81.0414     -63.8208    1.28407e-07    1.25000e-07      0.5600       0.4500       0.6300       0.8500       0.6439       0.6292       0.4884
       85235     261.2538      67.3067      78.1400    -531.0000       3.6500     -39.3500       1.5821     -50.5737       5.0987    3.52804e-07    1.33333e-07      0.5100       0.4900       0.5800       0.9200       0.1079       0.7725       0.5333
       86032     263.7334      12.5606      69.8400     110.0800    -222.6100      12.5000      19.6640       1.0591      -7.2522    2.16288e-07    1.94444e-07      0.8800       1.0200       0.8900       0.1400       0.1763       0.1132       0.1834
       86036     263.7469      61.8758      70.9800     277.3800    -525.6200      -9.4000      35.9606       1.7459     -19.1734    3.41783e-07    1.58333e-07      0.5500       0.5400       0.6000      14.8100       0.3537      12.4681       7.9910
       86400     264.8209       3.5555      93.3600    -179.6700     -98.2400      20.5000      19.7431       0.6500      11.7538    5.70543e-07    5.61111e-07      1.2500       0.7500       0.5200       1.2100       1.0209       0.5496       0.3742
       86974     266.6155      27.7225     119.0500    -291.4200    -750.0000     -20.4900      13.7245     -34.6572      -7.5425    1.25519e-07    1.25000e-07      0.6200       0.4900       0.5300      11.4000       6.2670       8.1488       4.9305
       88601     271.3634       2.5024     196.6200     124.5600    -962.6600      -8.4500       4.6934     -19.5354     -14.6781    4.05943e-07    2.88889e-07      1.3800       1.1500       0.9100       2.1900       1.8633       1.0759       0.4415
       88972     272.4069      38.4589      90.1100    -316.1700    -468.3300     -19.9700      16.5926     -31.7357       0.0461    1.66726e-07    1.22222e-07      0.5400       0.5300       0.5000       1.7800       0.6933       1.4781       0.7317
       89937     275.2597      72.7337     124.1100     531.0800    -351.5900      32.5000       3.6108      40.3303      -2.9159    4.58575e-07    1.33333e-07      0.4800       0.4900       0.4600       2.0000       0.4129       1.7172       0.9436
       90790     277.8293     -18.9083      75.7100    -140.1300    -194.5900     -39.5500     -34.5861     -23.8124       5.1391    2.49579e-07    1.63889e-07      0.8900       0.9400       0.7200       6.4300       6.2265       1.5437       0.4797
       91262     279.2341      38.7830     128.9300     201.0200     287.4600     -13.4600     -15.9458      -5.9368      -7.6154    1.71045e-07    1.30556e-07      0.5500       0.5700       0.6000       0.4400       0.1678       0.3847       0.1473
       91438     279.7227     -21.0515      77.0200     -74.8800    -151.8700      37.0000      38.1279      -2.0738      -4.4244    2.64902e-07    1.50000e-07      0.8500       1.0700       0.7400       1.9800       1.9180       0.4503       0.2419
       96100     293.0858      69.6654     173.4100     598.4300   -1738.8101      28.0000      31.3224      44.5969     -18.4681    3.59710e-07    1.19444e-07      0.4600       0.5000       0.4700       2.0000       0.3768       1.8206       0.7494
       97649     297.6945       8.8674     194.4400     536.8200     385.5400     -28.1300     -30.2139     -11.5146      -2.3386    1.68683e-07    1.47222e-07      0.9400       0.7300       0.6800       3.5200       2.3391       2.5742       0.5460
       97944     298.5743     -23.9401      70.3400    -122.6700    -409.8600      -6.1000       2.4358     -29.3605       0.7455    2.24904e-07    1.27778e-07      0.8100       0.7800       0.5300       1.4100       1.2352       0.4998       0.5733
       98036     298.8282       6.4079      72.9500      46.3500    -481.3200     -39.6500     -10.7627     -48.4162      -9.9750    1.70510e-07    1.41667e-07      0.8300       0.7600       0.6900       0.0700       0.1957       0.2372       0.1905
       99240     302.1744     -66.1793     163.7300    1210.2900   -1130.3400     -21.7000     -48.6176     -13.4451     -15.0131    3.37013e-07    1.19444e-07      0.6500       0.5500       0.4700       2.0000       1.4646       0.8548       1.0774
       99461     302.7984     -36.0974     165.2400     456.8900   -1574.9100    -129.8000    -118.7804     -52.2268      47.1678    2.54395e-07    1.19444e-07      0.9000       0.8900       0.6100       2.0000       1.7090       0.2801       1.0327
       99825     303.8191     -27.0325     113.3300    1241.3500    -181.4600     -54.2500     -72.2555     -11.5440     -18.5120    2.43241e-07    1.41667e-07      0.8900       0.9200       0.6000       0.0700       0.2137       0.0332       0.3504
      102422     311.3220      61.8368      69.7300      86.0800     817.8900     -87.6000     -34.9498     -97.3031      10.5018    2.76610e-07    1.13889e-07      0.4900       0.4400       0.3900       0.4200       0.3317       0.4165       0.2169
      105858     321.6104     -65.3681     108.5000      81.0800     800.6800     -29.6700     -12.9446      43.7837       5.6618    2.19937e-07    1.00000e-07      0.5900       0.3700       0.3900       0.4600       0.3004       0.2549       0.3067
      107556     326.7595     -16.1266      84.5800     263.2600    -296.2300      -3.2500      -7.2903     -17.8147     -11.5506    2.31325e-07    1.63889e-07      0.8800       1.2300       0.6700       4.3100       2.3725       1.8350       3.1043
      109176     331.7520      25.3450      85.0600     296.7300      26.9300      -4.9000     -14.6459      -6.4412      -6.6141    1.59829e-07    1.75000e-07      0.7100       0.5600       0.6900       0.8500       0.1629       0.7683       0.3590
      110109     334.5633     -53.6255      73.4700     439.8600    -632.6000     -13.5000     -29.9091     -41.3859       6.8120    2.15455e-07    1.08333e-07      0.7000       0.5300       0.4300       2.0000       1.1834       0.6135       1.5633
      113368     344.4118     -29.6218     130.0800     329.2200    -164.2200       6.1800      -5.8366      -8.2779     -10.7408    2.52436e-07    1.77778e-07      0.9200       1.0500       0.7300       0.6200       0.2531       0.1160       0.5626
      114622     348.3114      57.1676     153.2400    2074.3701     294.9700     -18.0000     -52.8231     -39.1342     -14.2602    2.45919e-07    1.47222e-07      0.6500       0.6900       0.5300       0.2800       0.2641       0.2788       0.0671
      116727     354.8374      77.6320      72.5000     -48.8500     127.1800     -42.2000      21.4656     -37.3198      -2.5800    5.44687e-07    1.13889e-07      0.5200       0.4800       0.4400       0.1400       0.0716       0.1200       0.0767
      116771     354.9868       5.6274      72.5100     376.3200    -437.0000       5.0400      -7.8380     -26.5572     -26.0806    2.67958e-07    1.55556e-07      0.8800       1.0500       0.6900       0.0700       0.0970       0.3625       0.2747
      117712     358.1022      75.5445      92.6800     341.8200      41.8800   -1000.0000   -1000.0000   -1000.0000   -1000.0000    4.90000e-01    4.60000e-01      0.5500       0.5300       0.4700   -1000.0000   -1000.0000   -1000.0000   -1000.0000


==> table6.dat <==
Table 6
ATOMIC LINE DATA
index  Z ion Wavel(A) E.P.(eV) log(gf)   sigma  alpha  Gammarad
  1  57  2    4086.7097   0.000  -0.153    1. 0.000  1.000e+00
  3  63  2    4129.5646   0.000  -1.356    1. 0.000  1.000e+00
  4  63  2    4129.5606   0.000  -1.833    1. 0.000  1.000e+00
  5  63  2    4129.5866   0.000  -1.833    1. 0.000  1.000e+00
  6  63  2    4129.5826   0.000  -1.298    1. 0.000  1.000e+00
  7  63  2    4129.5776   0.000  -1.637    1. 0.000  1.000e+00
  8  63  2    4129.6136   0.000  -1.637    1. 0.000  1.000e+00
  9  63  2    4129.6086   0.000  -1.167    1. 0.000  1.000e+00
 10  63  2    4129.6026   0.000  -1.578    1. 0.000  1.000e+00
 11  63  2    4129.6476   0.000  -1.578    1. 0.000  1.000e+00
 12  63  2    4129.6426   0.000  -1.017    1. 0.000  1.000e+00
 13  63  2    4129.6356   0.000  -1.614    1. 0.000  1.000e+00
 14  63  2    4129.6906   0.000  -1.614    1. 0.000  1.000e+00
 15  63  2    4129.6836   0.000  -0.866    1. 0.000  1.000e+00
 16  63  2    4129.6766   0.000  -1.801    1. 0.000  1.000e+00
 17  63  2    4129.7406   0.000  -1.801    1. 0.000  1.000e+00
 18  63  2    4129.7336   0.000  -0.722    1. 0.000  1.000e+00
 19  63  2    4129.6446   0.000  -1.318    1. 0.000  1.000e+00
 20  63  2    4129.6416   0.000  -1.795    1. 0.000  1.000e+00
 21  63  2    4129.6536   0.000  -1.795    1. 0.000  1.000e+00
 22  63  2    4129.6516   0.000  -1.260    1. 0.000  1.000e+00
 23  63  2    4129.6476   0.000  -1.599    1. 0.000  1.000e+00
 24  63  2    4129.6646   0.000  -1.599    1. 0.000  1.000e+00
 25  63  2    4129.6616   0.000  -1.129    1. 0.000  1.000e+00
 26  63  2    4129.6586   0.000  -1.540    1. 0.000  1.000e+00
 27  63  2    4129.6786   0.000  -1.540    1. 0.000  1.000e+00
 28  63  2    4129.6756   0.000  -0.979    1. 0.000  1.000e+00
 29  63  2    4129.6726   0.000  -1.576    1. 0.000  1.000e+00
 30  63  2    4129.6966   0.000  -1.576    1. 0.000  1.000e+00
 31  63  2    4129.6946   0.000  -0.828    1. 0.000  1.000e+00
 32  63  2    4129.6936   0.000  -1.763    1. 0.000  1.000e+00
 33  63  2    4129.7196   0.000  -1.763    1. 0.000  1.000e+00
 34  63  2    4129.7186   0.000  -0.683    1. 0.000  1.000e+00
 35  26  1    4129.4496   3.394  -1.870  861. 0.277  1.040e+08
 36  28  1    4437.5596   3.660   0.105    1. 0.000  1.000e+00
 37  26  1    4438.3346   3.684  -1.530  785. 0.255  1.000e+00
 38  22  2    4443.7836   1.080  -0.700    1. 0.000  1.581e+08
 39  22  2    4444.5476   1.116  -2.210    1. 0.000  1.611e+08
 41  56  2    4554.0026   0.000  -1.526  303. 0.222  1.000e+00
 42  56  2    4554.0046   0.000  -1.526  303. 0.222  1.000e+00
 43  56  2    4554.0056   0.000  -1.924  303. 0.222  1.000e+00
 44  56  2    4554.0066   0.000  -1.755  303. 0.222  1.000e+00
 45  56  2    4554.0076   0.000  -1.755  303. 0.222  1.000e+00
 46  56  2    4554.0086   0.000  -2.153  303. 0.222  1.000e+00
 47  56  2    4554.0376   0.000   0.070  303. 0.222  1.000e+00
 48  56  2    4554.0546   0.000  -1.308  303. 0.222  1.000e+00
 49  56  2    4554.0576   0.000  -1.755  303. 0.222  1.000e+00
 50  56  2    4554.0576   0.000  -1.079  303. 0.222  1.000e+00
 51  56  2    4554.0586   0.000  -2.453  303. 0.222  1.000e+00
 52  56  2    4554.0596   0.000  -1.526  303. 0.222  1.000e+00
 53  56  2    4554.0606   0.000  -2.224  303. 0.222  1.000e+00
 54  58  2    4562.3686   0.478   0.200    1. 0.000  1.000e+00
 55  16  1    4695.4538   6.525  -1.955    1. 0.000  5.754e+06
 56  30  1    4722.1608   4.030  -0.390    1. 0.000  1.000e+00
 57  12  1    4730.0352   4.340  -2.390    1. 0.000  5.129e+08
 58  22  2    4798.5355   1.080  -2.670  211. 0.209  1.919e+08
 59  26  1    4798.7315   1.608  -4.250  288. 0.255  1.549e+08
 60  30  1    4810.5371   4.078  -0.170    1. 0.000  1.000e+00
 61  39  2    5087.4251   1.080  -0.170    1. 0.000  1.000e+00
 63  29  1    5105.4944   1.389  -4.231    1. 0.000  1.000e+00
 64  29  1    5105.4964   1.389  -3.880    1. 0.000  1.000e+00
 65  29  1    5105.4974   1.389  -3.277    1. 0.000  1.000e+00
 66  29  1    5105.5004   1.389  -2.926    1. 0.000  1.000e+00
 67  29  1    5105.5004   1.389  -3.231    1. 0.000  1.000e+00
 68  29  1    5105.5014   1.389  -4.407    1. 0.000  1.000e+00
 69  29  1    5105.5024   1.389  -2.880    1. 0.000  1.000e+00
 70  29  1    5105.5034   1.389  -4.056    1. 0.000  1.000e+00
 71  29  1    5105.5064   1.389  -3.164    1. 0.000  1.000e+00
 72  29  1    5105.5084   1.389  -2.813    1. 0.000  1.000e+00
 73  29  1    5105.5104   1.389  -2.909    1. 0.000  1.000e+00
 74  29  1    5105.5114   1.389  -2.558    1. 0.000  1.000e+00
 75  29  1    5105.5214   1.389  -3.261    1. 0.000  1.000e+00
 76  29  1    5105.5224   1.389  -2.910    1. 0.000  1.000e+00
 77  29  1    5105.5274   1.389  -2.308    1. 0.000  1.000e+00
 78  29  1    5105.5274   1.389  -2.659    1. 0.000  1.000e+00
 79  29  1    5105.5494   1.389  -2.102    1. 0.000  1.000e+00
 80  29  1    5105.5514   1.389  -2.453    1. 0.000  1.000e+00
 81  28  1    5157.9859   3.604  -1.590  691. 0.236  1.239e+08
 82  27  1    5212.6917   3.512  -0.110  779. 0.235  7.295e+07
 84  29  1    5218.1975   3.817  -1.445    1. 0.000  1.000e+00
 85  29  1    5218.1985   3.817  -1.094    1. 0.000  1.000e+00
 86  29  1    5218.1995   3.817  -1.491    1. 0.000  1.000e+00
 87  29  1    5218.1995   3.817  -1.123    1. 0.000  1.000e+00
 88  29  1    5218.2005   3.817  -1.140    1. 0.000  1.000e+00
 89  29  1    5218.2005   3.817  -0.772    1. 0.000  1.000e+00
 90  29  1    5218.2035   3.817  -2.094    1. 0.000  1.000e+00
 91  29  1    5218.2035   3.817  -1.027    1. 0.000  1.000e+00
 92  29  1    5218.2035   3.817  -0.522    1. 0.000  1.000e+00
 93  29  1    5218.2035   3.817  -2.445    1. 0.000  1.000e+00
 94  29  1    5218.2035   3.817  -0.873    1. 0.000  1.000e+00
 95  29  1    5218.2095   3.817  -2.270    1. 0.000  1.000e+00
 96  29  1    5218.2095   3.817  -1.124    1. 0.000  1.000e+00
 97  29  1    5218.2095   3.817  -0.316    1. 0.000  1.000e+00
 98  29  1    5218.2095   3.817  -2.621    1. 0.000  1.000e+00
 99  29  1    5218.2095   3.817  -1.475    1. 0.000  1.000e+00
100  29  1    5218.2095   3.817  -0.667    1. 0.000  1.000e+00
101  26  1    5217.9269   3.640  -1.720    1. 0.000  1.000e+00
102  26  1    5225.5317   0.110  -4.790  207. 0.253  4.406e+03
103  26  1    5232.9496   2.940  -0.058  713. 0.238  1.021e+08
104  27  1    5280.6317   3.627  -0.030  819. 0.232  6.982e+07
105  60  2    5319.8153   0.550  -0.210    1. 0.000  1.000e+00
106  22  2    5336.7934   1.580  -1.630  272. 0.314  1.611e+08
107  27  1    5352.0465   3.574   0.060  778. 0.237  6.918e+07
108  22  2    5418.7741   1.580  -2.110  270. 0.315  1.581e+08
110  21  2    5526.8010   1.768  -2.770    1. 0.000  2.158e+08
111  21  2    5526.8060   1.768  -2.367    1. 0.000  2.158e+08
112  21  2    5526.8100   1.768  -1.557    1. 0.000  2.158e+08
113  21  2    5526.8100   1.768  -2.155    1. 0.000  2.158e+08
114  21  2    5526.8130   1.768  -1.352    1. 0.000  2.158e+08
115  21  2    5526.8140   1.768  -2.045    1. 0.000  2.158e+08
116  21  2    5526.8160   1.768  -1.286    1. 0.000  2.158e+08
117  21  2    5526.8170   1.768  -2.024    1. 0.000  2.158e+08
118  21  2    5526.8190   1.768  -1.290    1. 0.000  2.158e+08
119  21  2    5526.8200   1.768  -0.628    1. 0.000  2.158e+08
120  21  2    5526.8200   1.768  -2.133    1. 0.000  2.158e+08
121  21  2    5526.8210   1.768  -1.351    1. 0.000  2.158e+08
122  21  2    5526.8220   1.768  -0.749    1. 0.000  2.158e+08
123  21  2    5526.8220   1.768  -1.473    1. 0.000  2.158e+08
124  21  2    5526.8230   1.768  -1.656    1. 0.000  2.158e+08
125  21  2    5526.8240   1.768  -0.885    1. 0.000  2.158e+08
126  21  2    5526.8250   1.768  -1.041    1. 0.000  2.158e+08
127  21  2    5526.8260   1.768  -1.802    1. 0.000  2.158e+08
128  21  2    5526.8260   1.768  -1.226    1. 0.000  2.158e+08
129  21  2    5526.8260   1.768  -1.460    1. 0.000  2.158e+08
131  21  2    5657.8664   1.507  -1.229    1. 0.000  1.469e+08
132  21  2    5657.8674   1.507  -1.799    1. 0.000  1.469e+08
133  21  2    5657.8724   1.507  -1.799    1. 0.000  1.469e+08
134  21  2    5657.8744   1.507  -1.627    1. 0.000  1.469e+08
135  21  2    5657.8754   1.507  -1.641    1. 0.000  1.469e+08
136  21  2    5657.8794   1.507  -1.641    1. 0.000  1.469e+08
137  21  2    5657.8804   1.507  -2.323    1. 0.000  1.469e+08
138  21  2    5657.8814   1.507  -1.652    1. 0.000  1.469e+08
139  21  2    5657.8844   1.507  -1.652    1. 0.000  1.469e+08
140  21  2    5657.8854   1.507  -3.749    1. 0.000  1.469e+08
141  21  2    5657.8864   1.507  -1.825    1. 0.000  1.469e+08
142  21  2    5657.8884   1.507  -1.825    1. 0.000  1.469e+08
143  21  2    5657.8894   1.507  -2.001    1. 0.000  1.469e+08
144  14  1    5665.5615   4.920  -1.940 1772. 0.222  1.950e+08
145  14  1    5684.4890   4.950  -1.550 1798. 0.221  1.778e+08
146  14  1    5690.4280   4.930  -1.770 1772. 0.222  2.000e+08
147  14  1    5701.1078   4.930  -1.950 1768. 0.222  2.042e+08
148  14  1    5708.3996   4.950  -1.370 1787. 0.222  1.862e+08
150  29  1    5782.0406   1.642  -3.495    1. 0.000  1.000e+00
151  29  1    5782.0466   1.642  -3.144    1. 0.000  1.000e+00
152  29  1    5782.0496   1.642  -3.796    1. 0.000  1.000e+00
153  29  1    5782.0536   1.642  -3.445    1. 0.000  1.000e+00
154  29  1    5782.0616   1.642  -3.097    1. 0.000  1.000e+00
155  29  1    5782.0656   1.642  -2.746    1. 0.000  1.000e+00
156  29  1    5782.0926   1.642  -3.097    1. 0.000  1.000e+00
157  29  1    5782.0936   1.642  -2.746    1. 0.000  1.000e+00
158  29  1    5782.1046   1.642  -2.746    1. 0.000  1.000e+00
159  29  1    5782.1046   1.642  -3.097    1. 0.000  1.000e+00
160  29  1    5782.1576   1.642  -2.299    1. 0.000  1.000e+00
161  29  1    5782.1606   1.642  -2.650    1. 0.000  1.000e+00
162  24  1    5781.7976   3.310  -1.230    1. 0.000  1.000e+00
163  24  1    5787.9261   3.320  -0.083 1097. 0.291  1.000e+08
164  28  1    5847.0042   1.680  -3.210  284. 0.296  7.430e+07
166  25  1    5853.6072   5.087  -3.398    1. 0.000  2.070e+08
167  56  2    5853.6802   0.604  -2.957  365. 0.264  1.000e+00
168  56  2    5853.6812   0.604  -3.187  365. 0.264  1.000e+00
169  56  2    5853.6812   0.604  -2.899  365. 0.264  1.000e+00
170  56  2    5853.6822   0.604  -3.129  365. 0.264  1.000e+00
171  56  2    5853.6832   0.604  -3.333  365. 0.264  1.000e+00
172  56  2    5853.6832   0.604  -3.104  365. 0.264  1.000e+00
173  56  2    5853.6842   0.604  -1.110  365. 0.264  1.000e+00
174  56  2    5853.6842   0.604  -2.430  365. 0.264  1.000e+00
175  56  2    5853.6842   0.604  -2.201  365. 0.264  1.000e+00
176  56  2    5853.6852   0.604  -3.333  365. 0.264  1.000e+00
177  56  2    5853.6862   0.604  -3.104  365. 0.264  1.000e+00
178  26  1    5853.6862   4.191  -2.149    1. 0.000  2.489e+08
179  56  2    5853.6872   0.604  -3.129  365. 0.264  1.000e+00
180  56  2    5853.6872   0.604  -2.899  365. 0.264  1.000e+00
181  56  2    5853.6882   0.604  -3.187  365. 0.264  1.000e+00
182  56  2    5853.6882   0.604  -2.957  365. 0.264  1.000e+00
183  26  1    5916.2608   2.450  -2.990  341. 0.238  1.021e+08
184  14  1    5948.5450   5.080  -1.130 1845. 0.222  2.138e+08
185  26  1    5956.7121   0.860  -4.610  227. 0.252  2.710e+04
186  26  1    6082.7161   2.220  -3.570  306. 0.271  7.691e+06
187  26  1    6151.6240   2.180  -3.300  277. 0.263  1.549e+08
188  26  1    6173.3440   2.220  -2.880  281. 0.266  1.671e+08
189  27  1    6189.0005   1.709  -2.400  254. 0.246  2.234e+07
190  26  1    6200.3233   2.610  -2.440  350. 0.235  1.030e+08
192  21  2    6245.6167   1.510  -1.736    1. 0.000  2.317e+08
193  21  2    6245.6257   1.510  -2.476    1. 0.000  2.317e+08
194  21  2    6245.6267   1.510  -1.906    1. 0.000  2.317e+08
195  21  2    6245.6327   1.510  -3.476    1. 0.000  2.317e+08
196  21  2    6245.6337   1.510  -2.293    1. 0.000  2.317e+08
197  21  2    6245.6357   1.510  -2.114    1. 0.000  2.317e+08
198  21  2    6245.6397   1.510  -3.058    1. 0.000  2.317e+08
199  21  2    6245.6417   1.510  -2.260    1. 0.000  2.317e+08
200  21  2    6245.6427   1.510  -2.385    1. 0.000  2.317e+08
201  21  2    6245.6457   1.510  -2.824    1. 0.000  2.317e+08
202  21  2    6245.6477   1.510  -2.319    1. 0.000  2.317e+08
203  21  2    6245.6487   1.510  -2.803    1. 0.000  2.317e+08
204  21  2    6245.6507   1.510  -2.678    1. 0.000  2.317e+08
205  21  2    6245.6517   1.510  -2.502    1. 0.000  2.317e+08
206  21  2    6245.6537   1.510  -2.581    1. 0.000  2.317e+08
208   8  1    6300.3025   0.000  -9.717    1. 0.000  1.000e+00
209  28  1    6300.3415   6.234  -2.310    1. 0.000  1.000e+00
210  12  1    6318.7297   5.108  -1.970    1. 0.000  1.000e+00
212  21  2    6320.8315   1.500  -2.614    1. 0.000  2.301e+08
213  21  2    6320.8385   1.500  -2.810    1. 0.000  2.301e+08
214  21  2    6320.8495   1.500  -2.810    1. 0.000  2.301e+08
215  21  2    6320.8565   1.500  -3.995    1. 0.000  2.301e+08
216  21  2    6320.8615   1.500  -2.814    1. 0.000  2.301e+08
217  21  2    6320.8705   1.500  -2.814    1. 0.000  2.301e+08
218  21  2    6320.8755   1.500  -3.069    1. 0.000  2.301e+08
219  27  1    6455.0124   3.630  -0.250  814. 0.233  7.396e+07
220  26  1    6481.8806   2.280  -2.980  308. 0.243  1.549e+08
221  26  1    6498.9468   0.960  -4.700  226. 0.253  4.345e+04
223  21  2    6604.5828   1.350  -2.505    1. 0.000  1.459e+08
224  21  2    6604.5908   1.350  -2.346    1. 0.000  1.459e+08
225  21  2    6604.5948   1.350  -1.935    1. 0.000  1.459e+08
226  21  2    6604.5968   1.350  -2.358    1. 0.000  1.459e+08
227  21  2    6604.5998   1.350  -2.332    1. 0.000  1.459e+08
228  21  2    6604.6028   1.350  -2.531    1. 0.000  1.459e+08
229  21  2    6604.6048   1.350  -3.029    1. 0.000  1.459e+08
230  21  2    6604.6078   1.350  -4.455    1. 0.000  1.459e+08
231  21  2    6604.6098   1.350  -2.707    1. 0.000  1.459e+08
232  21  2    6604.6118   1.350  -2.505    1. 0.000  1.459e+08
233  21  2    6604.6148   1.350  -2.346    1. 0.000  1.459e+08
234  21  2    6604.6158   1.350  -2.358    1. 0.000  1.459e+08
235  21  2    6604.6158   1.350  -2.531    1. 0.000  1.459e+08
237  63  2    6645.1636   1.379  -1.242    1. 0.000  1.000e+00
238  63  2    6645.1576   1.379  -2.150    1. 0.000  1.000e+00
239  63  2    6645.1506   1.379  -3.565    1. 0.000  1.000e+00
240  63  2    6645.1516   1.379  -1.159    1. 0.000  1.000e+00
241  63  2    6645.1436   1.379  -1.955    1. 0.000  1.000e+00
242  63  2    6645.1336   1.379  -3.397    1. 0.000  1.000e+00
243  63  2    6645.1366   1.379  -1.075    1. 0.000  1.000e+00
244  63  2    6645.1256   1.379  -1.904    1. 0.000  1.000e+00
245  63  2    6645.1116   1.379  -3.470    1. 0.000  1.000e+00
246  63  2    6645.1186   1.379  -0.993    1. 0.000  1.000e+00
247  63  2    6645.1036   1.379  -1.949    1. 0.000  1.000e+00
248  63  2    6645.0846   1.379  -3.787    1. 0.000  1.000e+00
249  63  2    6645.0966   1.379  -0.913    1. 0.000  1.000e+00
250  63  2    6645.0776   1.379  -2.144    1. 0.000  1.000e+00
251  63  2    6645.0706   1.379  -0.837    1. 0.000  1.000e+00
252  63  2    6645.1136   1.379  -1.204    1. 0.000  1.000e+00
253  63  2    6645.1156   1.379  -2.112    1. 0.000  1.000e+00
254  63  2    6645.1156   1.379  -3.527    1. 0.000  1.000e+00
255  63  2    6645.1096   1.379  -1.121    1. 0.000  1.000e+00
256  63  2    6645.1096   1.379  -1.917    1. 0.000  1.000e+00
257  63  2    6645.1076   1.379  -3.359    1. 0.000  1.000e+00
258  63  2    6645.1036   1.379  -1.037    1. 0.000  1.000e+00
259  63  2    6645.1016   1.379  -1.866    1. 0.000  1.000e+00
260  63  2    6645.0936   1.379  -3.432    1. 0.000  1.000e+00
261  63  2    6645.0966   1.379  -0.955    1. 0.000  1.000e+00
262  63  2    6645.0886   1.379  -1.911    1. 0.000  1.000e+00
263  63  2    6645.0736   1.379  -3.749    1. 0.000  1.000e+00
264  63  2    6645.0866   1.379  -0.875    1. 0.000  1.000e+00
265  63  2    6645.0716   1.379  -2.106    1. 0.000  1.000e+00
266  63  2    6645.0736   1.379  -0.799    1. 0.000  1.000e+00
267  14  1    6645.2316   6.083  -2.120    1. 0.000  1.000e+00
268  24  1    6645.1336   3.890  -2.229    1. 0.000  1.000e+00
269  26  1    6750.1605   2.420  -2.620  335. 0.241  7.691e+06
270  27  1    6814.9525   1.955  -1.830  241. 0.246  2.080e+07
271  26  1    6978.8664   2.480  -2.500  337. 0.241  7.691e+06
272  14  1    7680.2725   5.860  -0.590 2107. 0.495  4.571e+07
273   8  1    7771.9672   9.146   0.369  453. 0.234  3.311e+07
274   8  1    7774.1860   9.146   0.223  453. 0.234  3.311e+07
275   8  1    7775.4061   9.146   0.001  453. 0.234  3.311e+07
276  14  1    7918.3835   5.950  -0.510 2934. 0.232  3.388e+07
277  14  1    7932.3630   5.960  -0.370 2985. 0.235  3.724e+07
278  26  1    8327.0656   2.200  -1.525  258. 0.247  2.009e+07
279  20  2    8498.0644   1.692  -1.430  291. 0.275  1.459e+08
280  20  2    8498.0644   1.692  -1.430  291. 0.275  1.459e+08
281  20  2    8662.1805   1.690  -0.723  291. 0.275  1.419e+08
282  20  2    8662.1805   1.690  -0.723  291. 0.275  1.419e+08
283  26  1    8688.6407   2.170  -1.212  253. 0.245  1.888e+07
284   6  1    8727.1612   1.264  -8.136    1. 0.000  1.000e+00
285  14  1    8728.0142   6.181  -0.370    1. 0.000  1.000e+00
286  12  1    8806.7812   4.330  -0.120  531. 0.292  4.898e+08
287  16  1    8874.5008   8.416   0.174 3044. 0.339  1.000e+00
288  38  2   10327.3776   1.830  -0.240  316. 0.272  1.000e+00


==> table7.dat <==
Table 7
ABUNDANCES ARE GIVEN IN THE COLUMNS LABELED WITH THE ELEMENTS
e(El) are 1-sigma internal uncertainties (non-zero when more than one feature was used)
D(El) are the changes for an increase in Teff by 3*sigma(Teff)

        HIP        C       O       Mg       Si        Ca       Sc       Ti       Co       Ni       Cu       Zn       Y       Ba       Ce       Nd       Eu       e(C)    e(O)    e(Mg)    e(Si)    e(Ca)    e(Sc)    e(Ti)    e(Co)    e(Ni)    e(Cu)     e(Zn)    e(Y)    e(Ba)    e(Ce)    e(Nd)    e(Eu)      D(C)     D(O)    D(Mg)    D(Si)    D(Ca)    D(Sc)    D(Ti)    D(Co)    D(Ni)    D(Cu)    D(Zn)    D(Y)    D(Ba)    D(Ce)    D(Nd)    D(Eu)
-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
         171    -0.34    -0.30    -0.51    -0.50    -0.60    -0.44    -0.33    -0.63    -0.80    -0.86    -0.51    -0.58    -1.00    -0.64    -0.66    -0.35     0.00     0.00     0.03     0.03     0.01     0.03     0.00     0.05     0.03     0.00     0.00     0.00     0.17     0.00     0.00     0.00     0.03    -0.34     0.05     0.07     0.10     0.06     0.10     0.26     0.26     0.29     0.08     0.11     0.29     0.13     0.12     0.01
         544     0.20     0.06    -0.04     0.13     0.06     0.13     0.14     0.01     0.00    -0.09     0.13     0.21     0.14     0.24     0.17     0.08     0.00     0.00     0.02     0.09     0.02     0.03     0.02     0.04     0.01     0.00     0.00     0.00     0.13     0.00     0.00     0.00    -0.00    -0.31     0.19     0.00     0.00     0.03     0.04     0.14     0.15     0.18     0.05     0.07     0.25     0.08     0.07     0.03
        1599    -0.23     0.02    -0.24    -0.19    -0.16    -0.07    -0.08    -0.24    -0.27    -0.29    -0.25    -0.13    -0.26    -0.07    -0.05    -0.07     0.00     0.00     0.01     0.02     0.09     0.03     0.01     0.03     0.03     0.00     0.00     0.00     0.20     0.00     0.00     0.00     0.05    -0.27     0.22     0.13     0.08     0.07     0.09     0.29     0.21     0.21     0.19     0.12     0.31     0.13     0.14     0.07
        2021    -0.06    -0.09    -0.17    -0.07     0.02    -0.03    -0.00    -0.12    -0.12    -0.13    -0.07    -0.08    -0.10    -0.09    -0.05    -0.08     0.00     0.00     0.08     0.02     0.07     0.02     0.00     0.05     0.01     0.00     0.00     0.00     0.09     0.00     0.00     0.00     0.05    -0.28     0.21     0.15     0.07     0.07     0.09     0.24     0.25     0.32     0.21     0.13     0.31     0.14     0.14     0.08
        3093     0.26     0.23     0.20     0.29     0.18     0.36     0.34     0.33     0.27     0.29     0.46     0.30     0.14     0.25     0.24     0.28     0.00     0.00     0.10     0.03     0.00     0.04     0.01     0.04     0.00     0.00     0.00     0.00     0.08     0.00     0.00     0.00    -0.01    -0.35     0.18    -0.07    -0.00     0.02     0.03     0.05     0.08     0.12     0.04     0.08     0.23     0.08     0.07    -0.00
        3765    -0.25    -0.13    -0.15    -0.15    -0.16    -0.10    -0.11    -0.15    -0.20    -0.24    -0.15    -0.20    -0.31    -0.07    -0.01     0.06     0.00     0.00     0.00     0.10     0.04     0.05     0.03     0.06     0.02     0.00     0.00     0.00     0.00     0.00     0.00     0.00    -0.00    -0.33     0.29    -0.08     0.01     0.01     0.02     0.11     0.08     0.11    -0.01     0.07     0.21     0.09     0.08    -0.01
        3821     0.03    -0.20    -0.43    -0.25    -0.36    -0.18    -0.16    -0.35    -0.32    -0.37    -0.32    -0.17    -0.39    -0.15    -0.21    -0.14     0.00     0.00     0.04     0.02     0.02     0.02     0.00     0.05     0.04     0.00     0.00     0.00     0.19     0.00     0.00     0.00     0.06    -0.30     0.27     0.15     0.14     0.09     0.10     0.27     0.26     0.33     0.20     0.14     0.36     0.15     0.16     0.04
        4148    -0.27    -0.58    -0.07    -0.08    -0.06    -0.02    -0.03    -0.08    -0.12    -0.17    -0.02     0.06    -0.07     0.01     0.11     0.15     0.00   -98.99     0.01     0.07     0.01     0.09     0.04     0.06     0.06     0.00     0.00     0.00     0.07     0.00     0.00     0.00    -0.00    -0.40     0.27    -0.15    -0.00    -0.01     0.01     0.09     0.04     0.10    -0.03     0.08     0.23     0.10     0.09     0.02
        5336    -0.55     0.61    -0.55    -0.52    -0.65    -0.50    -0.41    -0.65    -0.75    -0.84    -0.62    -0.60    -0.94    -0.58    -0.64    -0.28     0.00     0.00     0.04     0.02     0.01     0.05     0.02     0.03     0.02     0.00     0.00     0.00     0.13     0.00     0.00     0.00     0.03    -0.32     0.03     0.05     0.07     0.06     0.07     0.26     0.20     0.29     0.07     0.11     0.25     0.13     0.12     0.02
        7513     0.06     0.06    -0.01     0.11     0.09     0.09     0.11     0.08     0.05     0.05    -0.04     0.13     0.12     0.11     0.20     0.07     0.00     0.00     0.06     0.05     0.09     0.04     0.06     0.03     0.02     0.00     0.00     0.00     0.01     0.00     0.00     0.00     0.06    -0.23     0.22     0.16     0.12     0.07     0.10     0.24     0.24     0.29     0.25     0.13     0.26     0.14     0.16     0.04
        7751    -0.55    -0.04    -0.07    -0.15    -0.09    -0.09    -0.05    -0.09    -0.12    -0.15    -0.10    -0.08    -0.11    -0.03     0.07     0.14   -98.99     0.00     0.03     0.03     0.00     0.06     0.00     0.05     0.01     0.00     0.00     0.00     0.06     0.00     0.00     0.00     0.00    -0.37     0.34    -0.08    -0.01     0.02     0.04     0.18     0.12     0.17    -0.01     0.08     0.28     0.10     0.09     0.02
        7918     0.00     0.04    -0.14     0.00    -0.06     0.10     0.10    -0.03    -0.01    -0.05     0.03     0.11    -0.07     0.04     0.01     0.07     0.00     0.00     0.08     0.03     0.02     0.04     0.00     0.02     0.04     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.03    -0.26     0.19     0.11     0.07     0.06     0.10     0.20     0.24     0.28     0.15     0.11     0.27     0.11     0.11     0.02
        7981    -0.05     0.03     0.03     0.08     0.01     0.11     0.09     0.04     0.01    -0.02     0.16     0.09    -0.01     0.12     0.10     0.12     0.00     0.00     0.01     0.04     0.01     0.05     0.00     0.04     0.03     0.00     0.00     0.00     0.04     0.00     0.00     0.00    -0.00    -0.33     0.15    -0.06    -0.01     0.00     0.05     0.11     0.10     0.14     0.02     0.07     0.21     0.09     0.07    -0.01
        8102    -0.39    -0.16    -0.25    -0.30    -0.36    -0.22    -0.14    -0.37    -0.44    -0.47    -0.24    -0.35    -0.55    -0.29    -0.27    -0.02     0.00     0.00     0.05     0.03     0.01     0.03     0.00     0.02     0.02     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.01    -0.32     0.02     0.03     0.03     0.04     0.09     0.18     0.21     0.25     0.06     0.09     0.26     0.10     0.10     0.02
        8362    -0.10     0.07    -0.05     0.08     0.02     0.09     0.11     0.02     0.00    -0.05     0.15     0.19     0.09     0.17     0.17     0.17     0.00     0.00     0.07     0.04     0.01     0.02     0.02     0.01     0.02     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.00    -0.32     0.17    -0.02    -0.00     0.01     0.08     0.12     0.13     0.18     0.04     0.08     0.24     0.09     0.08    -0.01
       10138    -1.99     0.05    -0.03    -0.08     0.02    -0.03    -0.05    -0.11    -0.16    -0.17     0.09    -0.29    -0.28    -0.11    -0.09     0.14   -98.99     0.00     0.01     0.05     0.02     0.05     0.03     0.04     0.00     0.00     0.00     0.00     0.06     0.00     0.00     0.00    -0.06    -0.33     0.32    -0.03    -0.03     0.02     0.02     0.14     0.11     0.17     0.02     0.07     0.21     0.09     0.08     0.03
       10644    -0.32    -0.24    -0.42    -0.40    -0.45    -0.32    -0.19    -0.53    -0.53    -0.63    -0.45    -0.20    -0.36    -0.23    -0.13    -0.19     0.00     0.00     0.10     0.03     0.01     0.05     0.04     0.03     0.02     0.00     0.00     0.00     0.34     0.00     0.00     0.00     0.04    -0.28     0.21     0.12     0.11     0.04     0.07     0.35     0.28     0.30     0.16     0.13     0.31     0.13     0.13     0.03
       10798    -0.42    -0.29    -0.44    -0.36    -0.46    -0.32    -0.27    -0.44    -0.47    -0.48    -0.31    -0.35    -0.44    -0.18    -0.20    -0.12     0.00     0.00     0.06     0.02     0.01     0.03     0.01     0.01     0.00     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.01    -0.29     0.21     0.01     0.06     0.04     0.07     0.20     0.18     0.23     0.06     0.09     0.28     0.10     0.09    -0.01
       12777    -0.01     0.01    -0.19    -0.04     0.02    -0.00     0.04    -0.07    -0.10    -0.10    -0.15     0.09     0.09     0.06     0.12     0.04     0.00     0.00     0.06     0.03     0.08     0.03     0.03     0.03     0.00     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.08    -0.20     0.22     0.15     0.14     0.09     0.16     0.23     0.25     0.27     0.26     0.15     0.31     0.15     0.17     0.07
       12843     0.16     0.35     0.14     0.13     0.06     0.01     0.00     0.24    -0.06     0.03    -0.21    -0.02     0.14     0.03     0.19     0.35     0.00   -98.99     0.15     0.09     0.05     0.13     0.01     0.07     0.06     0.00     0.00     0.00     0.23     0.00     0.00     0.00     0.15    -0.22     0.25     0.21     0.20     0.14     0.13     0.29     0.30     0.36     0.30     0.17     0.29     0.19     0.22     0.21
       13402    -0.04     0.09     0.13     0.15     0.14     0.16     0.14     0.07     0.10    -0.03     0.15     0.24     0.17     0.22     0.26     0.17     0.00     0.00     0.01     0.05     0.00     0.07     0.02     0.06     0.03     0.00     0.00     0.00     0.09     0.00     0.00     0.00    -0.00    -0.36     0.13    -0.07    -0.00     0.02     0.03     0.12     0.08     0.12     0.01     0.07     0.25     0.09     0.08    -0.02
       14632     0.06     0.08    -0.03     0.11     0.10     0.17     0.18     0.07     0.08     0.07     0.14     0.17     0.03     0.07     0.04     0.04     0.00     0.00     0.07     0.02     0.05     0.06     0.01     0.02     0.01     0.00     0.00     0.00     0.12     0.00     0.00     0.00     0.03    -0.27     0.20     0.13     0.04     0.04     0.06     0.24     0.24     0.29     0.17     0.10     0.28     0.11     0.11     0.01
       14879    -0.23    -0.26    -0.32    -0.23    -0.12    -0.16    -0.09    -0.29    -0.30    -0.34    -0.32    -0.07    -0.12    -0.09    -0.12    -0.06     0.00     0.00     0.02     0.02     0.10     0.08     0.05     0.03     0.04     0.00     0.00     0.00     0.15     0.00     0.00     0.00     0.11    -0.24     0.28     0.18     0.17     0.12     0.14     0.28     0.30     0.34     0.30     0.18     0.41     0.20     0.23     0.10
       15330    -0.39    -0.08    -0.32    -0.19    -0.21    -0.10    -0.14    -0.29    -0.31    -0.31    -0.17    -0.26    -0.38    -0.19    -0.15    -0.07     0.00     0.00     0.05     0.03     0.06     0.02     0.00     0.03     0.04     0.00     0.00     0.00     0.15     0.00     0.00     0.00     0.03    -0.28     0.20     0.09     0.07     0.05     0.07     0.23     0.21     0.27     0.12     0.10     0.27     0.11     0.10     0.03
       15371    -0.44    -0.03    -0.26    -0.22    -0.22    -0.12    -0.13    -0.32    -0.32    -0.32    -0.18    -0.28    -0.42    -0.18    -0.21    -0.09     0.00     0.00     0.01     0.03     0.06     0.03     0.02     0.03     0.03     0.00     0.00     0.00     0.15     0.00     0.00     0.00     0.05    -0.24     0.22     0.13     0.08     0.09     0.08     0.26     0.22     0.29     0.17     0.12     0.29     0.13     0.13     0.05
       15457    -0.01     0.04    -0.14     0.01    -0.00     0.05     0.08    -0.10    -0.07    -0.17     0.06     0.18     0.08     0.16     0.12     0.04     0.00     0.00     0.06     0.03     0.01     0.02     0.01     0.03     0.04     0.00     0.00     0.00     0.15     0.00     0.00     0.00     0.01    -0.28     0.19     0.06     0.03     0.03     0.07     0.21     0.21     0.26     0.10     0.09     0.27     0.09     0.09    -0.01
       15510    -0.28     0.57    -0.06    -0.15    -0.13    -0.06    -0.01    -0.24    -0.27    -0.32    -0.17    -0.36    -0.50    -0.28    -0.26     0.03     0.00     0.00     0.00     0.09     0.02     0.03     0.01     0.05     0.01     0.00     0.00     0.00     0.10     0.00     0.00     0.00     0.01    -0.32     0.25     0.04     0.02     0.02     0.04     0.19     0.17     0.24     0.06     0.08     0.23     0.09     0.09     0.04
       16537    -0.24    -0.04    -0.03    -0.01    -0.01     0.02     0.01    -0.08    -0.06    -0.17     0.01     0.12     0.15     0.21     0.19     0.14     0.00     0.00     0.01     0.04     0.00     0.06     0.00     0.05     0.03     0.00     0.00     0.00     0.03     0.00     0.00     0.00    -0.00    -0.34     0.17    -0.08    -0.01    -0.00     0.03     0.11     0.10     0.12     0.00     0.08     0.25     0.10     0.08    -0.01
       16852    -0.08    -0.05    -0.20    -0.08    -0.07    -0.00     0.03    -0.13    -0.13    -0.13    -0.05    -0.02    -0.09    -0.04    -0.05    -0.05     0.00     0.00     0.07     0.03     0.08     0.06     0.00     0.02     0.00     0.00     0.00     0.00     0.11     0.00     0.00     0.00     0.05    -0.26     0.22     0.14     0.13     0.06     0.09     0.25     0.26     0.29     0.21     0.12     0.30     0.13     0.14     0.04
       17378     0.02     0.18     0.06     0.24     0.19     0.38     0.37     0.33     0.25     0.41     0.38     0.26     0.20     0.37     0.32     0.36     0.00     0.00     0.21     0.07     0.00     0.03     0.00     0.06     0.08     0.00     0.00     0.00     0.04     0.00     0.00     0.00     0.01    -1.36     0.82     0.16     0.16     0.05     0.06     0.74     0.73     1.09     0.21     0.20     1.17     0.38     0.35    -0.02
       17420    -0.25    -0.05     0.05     0.12     0.09     0.08     0.12    -0.01     0.00    -0.10     0.22     0.12     0.02     0.11     0.14     0.16     0.00     0.00     0.00     0.04     0.01     0.07     0.00     0.08     0.06     0.00     0.00     0.00     0.07     0.00     0.00     0.00    -0.01    -0.72     0.21    -0.21    -0.00    -0.02    -0.02     0.16     0.11     0.16    -0.07     0.09     0.37     0.15     0.14     0.01
       19849    -0.19     0.06     0.11    -0.04    -0.04     0.05     0.10    -0.03    -0.14    -0.15     0.08    -0.16    -0.31    -0.12    -0.07     0.16     0.00     0.00     0.04     0.03     0.00     0.04     0.02     0.01     0.00     0.00     0.00     0.00     0.01     0.00     0.00     0.00    -0.00    -0.34     0.32    -0.04    -0.03     0.02     0.03     0.10     0.11     0.16     0.01     0.07     0.20     0.08     0.08     0.00
       22263    -0.16    -0.07    -0.03    -0.04    -0.03     0.02     0.06    -0.14    -0.12    -0.20    -0.10     0.14     0.12     0.19     0.15     0.08     0.00     0.00     0.01     0.03     0.02     0.01     0.00     0.02     0.01     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.02    -0.27     0.18     0.09     0.06     0.04     0.06     0.22     0.24     0.27     0.12     0.10     0.27     0.10     0.10     0.01
       22449     0.19     0.16    -0.02     0.06     0.10    -0.00     0.05     0.10    -0.05     0.01    -0.18     0.14     0.18     0.08     0.16     0.26     0.00     0.00     0.01     0.08     0.08     0.05     0.06     0.13     0.00     0.00     0.00     0.00     0.09     0.00     0.00     0.00     0.09    -0.14     0.17     0.18     0.15     0.11     0.17     0.23     0.25     0.30     0.29     0.16     0.31     0.17     0.20     0.25
       23311     0.12     0.21     0.49     0.44     0.32     0.50     0.50     0.57     0.45     0.43     0.61     0.30     0.24     0.19     0.37     0.41     0.00     0.00     0.08     0.09     0.01     0.01     0.01     0.09     0.04     0.00     0.00     0.00     0.18     0.00     0.00     0.00    -0.01    -0.43     0.17    -0.17     0.02    -0.02     0.00    -0.00     0.00     0.03    -0.05     0.06     0.17     0.10     0.09    -0.03
       23693    -0.18     0.02    -0.21    -0.20    -0.07    -0.14    -0.12    -0.18    -0.28    -0.33    -0.31    -0.03     0.12     0.08     0.10     0.12     0.00   -98.99     0.01     0.10     0.04     0.03     0.04     0.08     0.12     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.07    -0.21     0.18     0.15     0.12     0.10     0.11     0.17     0.27     0.29     0.23     0.15     0.32     0.15     0.16     0.23
       24608 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       24813     0.04     0.13    -0.03     0.10     0.10     0.16     0.17     0.06     0.05     0.03     0.20     0.14     0.04     0.14     0.10     0.12     0.00     0.00     0.07     0.03     0.01     0.02     0.00     0.01     0.03     0.00     0.00     0.00     0.13     0.00     0.00     0.00     0.03    -0.27     0.20     0.11     0.05     0.05     0.08     0.23     0.23     0.29     0.15     0.10     0.28     0.11     0.11     0.03
       26779     0.11     0.11     0.08     0.21     0.17     0.22     0.21     0.10     0.13     0.00     0.28     0.33     0.23     0.31     0.28     0.20     0.00     0.00     0.05     0.05     0.01     0.07     0.01     0.02     0.00     0.00     0.00     0.00     0.13     0.00     0.00     0.00    -0.01    -0.35     0.19    -0.08    -0.01     0.00     0.03     0.11     0.09     0.13     0.03     0.07     0.24     0.09     0.07     0.02
       27072    -0.05     0.12    -0.12    -0.02     0.08    -0.04     0.01     0.03    -0.09    -0.14    -0.17     0.03     0.11     0.06     0.20     0.05     0.00     0.00     0.02     0.06     0.06     0.03     0.04     0.10     0.10     0.00     0.00     0.00     0.13     0.00     0.00     0.00     0.09    -0.23     0.19     0.17     0.16     0.11     0.13     0.22     0.23     0.28     0.28     0.17     0.34     0.17     0.20     0.08
       27913    -0.11    -0.02    -0.19    -0.06    -0.08    -0.06    -0.01    -0.20    -0.18    -0.25    -0.17     0.10     0.13     0.17     0.18     0.03     0.00     0.00     0.05     0.04     0.04     0.02     0.05     0.04     0.04     0.00     0.00     0.00     0.11     0.00     0.00     0.00     0.04    -0.24     0.20     0.12     0.07     0.04     0.08     0.24     0.24     0.29     0.16     0.11     0.28     0.12     0.12     0.10
       29271     0.20     0.15     0.24     0.18     0.16     0.26     0.27     0.14     0.15     0.12     0.35     0.19     0.04     0.15     0.13     0.17     0.00     0.00     0.00     0.04     0.02     0.06     0.00     0.03     0.00     0.00     0.00     0.00     0.22     0.00     0.00     0.00     0.00    -0.29     0.06     0.03     0.01     0.03     0.04     0.16     0.16     0.24     0.09     0.08     0.25     0.08     0.08    -0.01
       32349 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       37279     0.05     0.02    -0.01     0.07     0.25     0.07     0.13     0.05     0.07     0.10    -0.12     0.24     0.23     0.02     0.07     0.14     0.00     0.00     0.04     0.04     0.11     0.09     0.04     0.02     0.01     0.00     0.00     0.00     0.06     0.00     0.00     0.00     0.14    -0.13     0.30     0.17     0.20     0.14     0.16     0.21     0.23     0.30     0.30     0.19     0.30     0.20     0.27     0.12
       37349    -0.04     0.04     0.03     0.10     0.07     0.11     0.06     0.04     0.05    -0.10     0.06     0.16     0.14     0.20     0.25     0.23     0.00     0.00     0.05     0.07     0.00     0.05     0.03     0.07     0.02     0.00     0.00     0.00     0.03     0.00     0.00     0.00    -0.00    -0.35     0.15    -0.11    -0.01    -0.01     0.07     0.08     0.05     0.07    -0.02     0.07     0.21     0.09     0.08    -0.02
       37826    -0.33    -0.07     0.02     0.31     0.30     0.29     0.32     0.28     0.22     0.11     0.41     0.43     0.74     0.52     0.44     0.20     0.00     0.00     0.24     0.14     0.00     0.06     0.01     0.06     0.06     0.00     0.00     0.00     0.00     0.00     0.00     0.00    -0.04    -0.54     0.13    -0.15    -0.07    -0.00     0.02     0.07     0.06     0.13    -0.06     0.07     0.22     0.10     0.09    -0.04
       40693    -0.12    -0.00     0.04     0.02    -0.03     0.08     0.06    -0.01    -0.03    -0.06     0.07     0.05    -0.07     0.05     0.03     0.08     0.00     0.00     0.01     0.03     0.00     0.02     0.02     0.01     0.01     0.00     0.00     0.00     0.09     0.00     0.00     0.00     0.00    -0.30     0.17    -0.01     0.00     0.04     0.03     0.16     0.16     0.20     0.05     0.08     0.23     0.09     0.08    -0.01
       41926    -0.50    -0.25    -0.28    -0.29    -0.33    -0.18    -0.16    -0.30    -0.33    -0.33    -0.19    -0.29    -0.43    -0.17    -0.20    -0.08     0.00     0.00     0.03     0.05     0.04     0.05     0.04     0.03     0.04     0.00     0.00     0.00     0.10     0.00     0.00     0.00     0.00    -0.33     0.05    -0.05     0.01     0.01     0.04     0.18     0.17     0.19     0.03     0.08     0.26     0.09     0.08     0.08
       42438    -0.11    -0.04    -0.26    -0.09    -0.11    -0.07    -0.03    -0.25    -0.24    -0.32    -0.16     0.07     0.06     0.15     0.15    -0.01     0.00     0.00     0.06     0.04     0.04     0.00     0.05     0.03     0.02     0.00     0.00     0.00     0.12     0.00     0.00     0.00     0.03    -0.29     0.23     0.11     0.05     0.05     0.07     0.28     0.22     0.30     0.14     0.11     0.30     0.12     0.12     0.10
       42808     0.25     0.02     0.13     0.12     0.30     0.12     0.14     0.02     0.08    -0.09     0.14     0.23     0.28     0.28     0.34     0.23     0.00     0.00     0.15     0.05     0.02     0.04     0.03     0.09     0.07     0.00     0.00     0.00     0.07     0.00     0.00     0.00    -0.01    -0.36     0.07    -0.10    -0.01     0.01     0.02     0.09     0.05     0.07    -0.02     0.07     0.21     0.09     0.08    -0.03
       43587     0.30     0.43     0.74     0.59     0.45     0.64     0.59     0.71     0.56     0.68     0.73     0.50     0.31     0.49     0.40     0.43     0.00     0.00     0.04     0.07     0.00     0.02     0.00     0.05     0.06     0.00     0.00     0.00     0.06     0.00     0.00     0.00    -0.01    -0.44    -0.19    -0.12    -0.05     0.01     0.01     0.05     0.07     0.14     0.01     0.07     0.25     0.10     0.08    -0.02
       46853    -0.27    -0.18    -0.26    -0.16     0.01    -0.12    -0.03    -0.13    -0.21    -0.24    -0.41     0.00     0.09     0.03     0.05    -0.03     0.00     0.00     0.00     0.04     0.11     0.08     0.03     0.04     0.01     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.11    -0.13     0.22     0.14     0.18     0.12     0.14     0.23     0.23     0.28     0.28     0.18     0.35     0.18     0.22     0.17
       47080     0.36     0.37     0.18     0.44     0.38     0.51     0.49     0.38     0.37     0.30     0.62     0.49     0.23     0.30     0.25     0.26     0.00     0.00     0.21     0.05     0.01     0.03     0.05     0.06     0.01     0.00     0.00     0.00     0.14     0.00     0.00     0.00    -0.02    -0.36     0.07    -0.04    -0.01     0.04     0.01     0.12     0.11    -0.04     0.06     0.07     0.20     0.07     0.06     0.02
       51459    -0.18    -0.10    -0.29    -0.12    -0.11    -0.09    -0.01    -0.23    -0.15    -0.26    -0.20     0.14    -0.01     0.12     0.10     0.03     0.00     0.00     0.04     0.03     0.03     0.03     0.00     0.03     0.04     0.00     0.00     0.00     0.22     0.00     0.00     0.00     0.07    -0.21     0.23     0.15     0.12     0.07     0.11     0.25     0.23     0.27     0.23     0.14     0.32     0.14     0.15     0.06
       53721    -0.02     0.01    -0.15     0.00    -0.04     0.13     0.11    -0.06    -0.05    -0.06     0.06     0.10    -0.08     0.06    -0.03     0.05     0.00     0.00     0.07     0.03     0.01     0.01     0.02     0.04     0.02     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.03    -0.26     0.19     0.11     0.08     0.05     0.07     0.23     0.22     0.28     0.15     0.11     0.28     0.11     0.11     0.03
       56452    -0.33    -0.14    -0.35    -0.23    -0.40    -0.17    -0.18    -0.29    -0.33    -0.34    -0.18    -0.09    -0.07     0.06     0.06    -0.00     0.00     0.00     0.00     0.03     0.01     0.06     0.03     0.02     0.02     0.00     0.00     0.00     0.07     0.00     0.00     0.00    -0.00    -0.32     0.30    -0.06     0.01     0.01     0.03     0.10     0.12     0.16     0.02     0.08     0.25     0.09     0.08    -0.02
       56997    -0.15    -0.02    -0.22    -0.03    -0.10    -0.02     0.02    -0.15    -0.14    -0.21    -0.01     0.13     0.00     0.12     0.08     0.03     0.00     0.00     0.08     0.04     0.02     0.01     0.02     0.03     0.01     0.00     0.00     0.00     0.18     0.00     0.00     0.00     0.01    -0.30     0.21     0.02     0.02     0.05     0.04     0.18     0.19     0.14     0.06     0.08     0.26     0.09     0.08     0.00
       57443    -0.06    -0.17    -0.20    -0.22    -0.06    -0.05    -0.03    -0.27    -0.31    -0.28    -0.08    -0.23    -0.43    -0.15    -0.16    -0.03     0.00     0.00     0.02     0.05     0.03     0.03     0.05     0.02     0.03     0.00     0.00     0.00     0.17     0.00     0.00     0.00     0.02    -0.28     0.18     0.08     0.00     0.05     0.08     0.23     0.24     0.27     0.11     0.10     0.27     0.11     0.11     0.02
       57632 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       57757     0.03     0.04     0.04     0.11     0.13     0.15     0.18     0.10     0.15     0.12     0.04     0.18     0.13     0.09     0.08     0.07     0.00     0.00     0.00     0.05     0.08     0.03     0.00     0.02     0.00     0.00     0.00     0.00     0.04     0.00     0.00     0.00     0.05    -0.24     0.22     0.16     0.09     0.07     0.09     0.24     0.25     0.30     0.24     0.13     0.30     0.13     0.15     0.05
       58576     0.29     0.32     0.17     0.35     0.24     0.40     0.36     0.36     0.33     0.34     0.50     0.31     0.12     0.21     0.16     0.22     0.00     0.00     0.17     0.04     0.01     0.01     0.01     0.05     0.03     0.00     0.00     0.00     0.09     0.00     0.00     0.00    -0.01    -0.36     0.19    -0.01     0.00     0.01     0.04     0.17     0.13     0.03     0.06     0.07     0.23     0.08     0.07    -0.04
       61317    -0.24    -0.09    -0.30    -0.20    -0.30    -0.08    -0.07    -0.30    -0.27    -0.32    -0.20    -0.15    -0.37    -0.13    -0.12    -0.08     0.00     0.00     0.01     0.03     0.04     0.03     0.00     0.02     0.01     0.00     0.00     0.00     0.21     0.00     0.00     0.00     0.04    -0.25     0.21     0.12     0.09     0.08     0.09     0.22     0.22     0.29     0.16     0.12     0.29     0.12     0.12     0.02
       61941 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       64241    -0.16     0.25    -0.18    -0.13    -0.07    -0.17    -0.11    -0.06    -0.13    -0.17    -0.41    -0.06     0.20     0.01    -0.11     0.23     0.00   -98.99     0.00     0.06     0.09     0.03     0.10     0.07     0.00     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.11    -0.20     0.23     0.17     0.26     0.11     0.20     0.19     0.31     0.28     0.28     0.17     0.35     0.18     0.21     0.25
       64394    -0.02     0.08    -0.15     0.01     0.03     0.05     0.11    -0.08     0.00    -0.11    -0.03     0.18     0.08     0.13     0.12     0.10     0.00     0.00     0.06     0.03     0.04     0.02     0.00     0.02     0.01     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.03    -0.26     0.21     0.13     0.09     0.05     0.07     0.20     0.21     0.28     0.18     0.11     0.30     0.11     0.12    -0.02
       64797    -0.19    -0.03    -0.17    -0.03    -0.12    -0.01     0.04    -0.13    -0.10    -0.24     0.03     0.04    -0.03     0.13     0.14     0.09     0.00     0.00     0.03     0.02     0.00     0.04     0.00     0.05     0.04     0.00     0.00     0.00     0.12     0.00     0.00     0.00    -0.00    -0.40     0.20    -0.14     0.00     0.01     0.07     0.09     0.07     0.10    -0.02     0.08     0.25     0.10     0.09    -0.01
       64924    -0.08     0.08    -0.11     0.01    -0.08     0.10     0.08    -0.01    -0.02    -0.03     0.11     0.00    -0.11     0.05     0.04     0.10     0.00     0.00     0.09     0.02     0.00     0.01     0.02     0.01     0.01     0.00     0.00     0.00     0.09     0.00     0.00     0.00     0.01    -0.28     0.20     0.04     0.02     0.02     0.05     0.16     0.18     0.24     0.08     0.08     0.25     0.09     0.08     0.04
       67422    -0.01     0.06     0.24     0.38     0.23     0.23     0.35     0.25     0.18     0.03     0.61     0.44     0.06     0.22     0.28     0.25     0.00     0.00     0.04     0.06     0.01     0.04     0.12     0.13     0.17     0.00     0.00     0.00     0.15     0.00     0.00     0.00    -0.02    -0.78     0.01    -0.37     0.01    -0.06    -0.10     0.02     0.01     0.02    -0.15     0.08     0.29     0.17     0.14    -0.06
       67927     0.20     0.29     0.29     0.36     0.25     0.26     0.29     0.35     0.30     0.41     0.37     0.13     0.19     0.07     0.20     0.12     0.00     0.00     0.14     0.07     0.08     0.08     0.03     0.05     0.05     0.00     0.00     0.00     0.05     0.00     0.00     0.00     0.03    -0.23     0.19     0.14     0.11     0.04     0.07     0.25     0.27     0.33     0.22     0.10     0.21     0.11     0.13     0.12
       68184     0.03     0.22     0.55     0.46     0.28     0.44     0.41     0.54     0.39     0.40     0.64     0.28     0.20     0.16     0.31     0.39     0.00     0.00     0.01     0.10     0.01     0.04     0.03     0.09     0.05     0.00     0.00     0.00     0.04     0.00     0.00     0.00    -0.02    -0.81     0.11    -0.33     0.00    -0.07     0.00     0.04     0.03     0.04    -0.06     0.07     0.33     0.16     0.15    -0.05
       69673 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       69972     0.26    -0.74     0.84     0.63     0.56     0.62     0.61     0.75     0.67     0.72     0.99     0.55     0.46     0.65     0.32     0.54     0.00   -98.99     0.03     0.10     0.03     0.04     0.03     0.08     0.11     0.00     0.00     0.00     0.04     0.00     0.00     0.00    -0.01    -0.44    -0.18    -0.16    -0.04    -0.01    -0.01     0.06    -0.02     0.02    -0.00     0.07     0.17     0.11     0.09    -0.05
       71681     0.28     0.37     0.40     0.46     0.47     0.50     0.50     0.50     0.40     0.38     0.65     0.35     0.20     0.28     0.22     0.28     0.00     0.00     0.08     0.12     0.04     0.04     0.06     0.05     0.01     0.00     0.00     0.00     0.11     0.00     0.00     0.00    -0.03    -0.70     0.23    -0.16    -0.03    -0.02    -0.02     0.09     0.11     0.23     0.01     0.09     0.38     0.15     0.13     0.13
       71683     0.18     0.25     0.39     0.32     0.40     0.32     0.36     0.20     0.20     0.17     0.58     0.26     0.13     0.17     0.13     0.09     0.00     0.00     0.02     0.11     0.02     0.06     0.00     0.05     0.06     0.00     0.00     0.00     0.19     0.00     0.00     0.00    -0.00    -0.35     0.28     0.06    -0.01     0.00     0.10     0.25     0.22     0.09     0.10     0.08     0.28     0.09     0.09     0.08
       72659    -0.10    -0.09    -0.26    -0.10    -0.16    -0.08    -0.03    -0.24    -0.24    -0.35    -0.10     0.07     0.00     0.16     0.12    -0.03     0.00     0.00     0.04     0.02     0.02     0.03     0.01     0.04     0.01     0.00     0.00     0.00     0.20     0.00     0.00     0.00     0.01    -0.35     0.24     0.02     0.01     0.03     0.04     0.22     0.21     0.24     0.05     0.09     0.30     0.10     0.09    -0.01
       72848     0.09     0.11     0.08     0.18     0.12     0.12     0.17     0.08     0.06    -0.04     0.29     0.23     0.09     0.21     0.19     0.08     0.00     0.00     0.02     0.03     0.02     0.02     0.03     0.06     0.04     0.00     0.00     0.00     0.12     0.00     0.00     0.00    -0.01    -0.35     0.11    -0.07     0.02     0.01     0.07     0.11     0.09     0.13     0.03     0.08     0.23     0.08     0.07    -0.02
       73695 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       77257     0.06     0.58     0.01    -0.02    -0.02     0.14     0.11    -0.01    -0.01    -0.07    -0.10     0.19    -0.11     0.04     0.08     0.08     0.00     0.00     0.01     0.07     0.03     0.05     0.03     0.02     0.04     0.00     0.00     0.00     0.15     0.00     0.00     0.00     0.03    -0.29     0.19     0.13     0.05     0.06     0.08     0.25     0.24     0.30     0.16     0.11     0.28     0.12     0.12     0.06
       77952 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       78072    -0.11     0.06    -0.30    -0.17    -0.09    -0.08     0.01    -0.15    -0.21    -0.19    -0.25    -0.00    -0.02    -0.01     0.06     0.02     0.00     0.00     0.08     0.03     0.10     0.05     0.00     0.04     0.01     0.00     0.00     0.00     0.12     0.00     0.00     0.00     0.10    -0.18     0.23     0.15     0.15     0.11     0.18     0.24     0.21     0.27     0.27     0.17     0.32     0.17     0.20     0.16
       78775    -0.27     2.46    -0.37    -0.36    -0.45    -0.30    -0.24    -0.47    -0.54    -0.61    -0.31    -0.46    -0.78    -0.38    -0.39    -0.07     0.00     0.00     0.00     0.03     0.01     0.06     0.00     0.02     0.01     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.01    -0.30    -0.07     0.03     0.03     0.05     0.05     0.21     0.14     0.23     0.04     0.09     0.26     0.11     0.10     0.02
       79190    -0.22    -0.28    -0.21    -0.17    -0.19    -0.21    -0.15    -0.24    -0.30    -0.30    -0.15    -0.32    -0.35    -0.13    -0.19     0.12     0.00     0.00     0.01     0.05     0.05     0.06     0.08     0.06     0.03     0.00     0.00     0.00     0.05     0.00     0.00     0.00    -0.00    -0.25     0.14    -0.06    -0.05     0.02     0.02     0.17     0.13     0.17    -0.01     0.07     0.24     0.10     0.09     0.09
       79672     0.22     0.08     0.08     0.05     0.03     0.15     0.16     0.00     0.04    -0.02     0.04     0.21     0.05     0.14     0.22     0.18     0.00     0.00     0.01     0.04     0.02     0.05     0.00     0.02     0.03     0.00     0.00     0.00     0.16     0.00     0.00     0.00     0.01    -0.27     0.19     0.09     0.05     0.03     0.04     0.20     0.23     0.27     0.12     0.09     0.27     0.10     0.10     0.09
       80337     0.07    -0.11    -0.03    -0.02     0.07     0.07     0.08    -0.11    -0.07    -0.19    -0.15     0.17     0.28     0.34     0.25     0.11     0.00     0.00     0.05     0.06     0.04     0.04     0.03     0.03     0.01     0.00     0.00     0.00     0.13     0.00     0.00     0.00     0.03    -0.26     0.20     0.11    -0.01     0.05     0.07     0.23     0.22     0.27     0.13     0.10     0.27     0.11     0.11    -0.01
       80686     0.07    -0.12    -0.16    -0.13     0.03    -0.10    -0.05    -0.15    -0.17    -0.23    -0.22     0.02     0.08     0.14     0.05    -0.03     0.00     0.00     0.00     0.05     0.03     0.02     0.01     0.01     0.01     0.00     0.00     0.00     0.11     0.00     0.00     0.00     0.06    -0.23     0.17     0.14     0.06     0.08     0.11     0.22     0.25     0.30     0.22     0.14     0.32     0.15     0.16     0.04
       81300     0.22     0.03     0.09     0.16     0.08     0.11     0.08     0.06     0.05    -0.05     0.10     0.12     0.09     0.12     0.14     0.12     0.00     0.00     0.03     0.05     0.03     0.05     0.01     0.01     0.02     0.00     0.00     0.00     0.07     0.00     0.00     0.00    -0.01    -0.35     0.16     0.04     0.00     0.01     0.02     0.08     0.09     0.14     0.02     0.07     0.22     0.08     0.07     0.02
       81693     0.02     0.14     0.04     0.12     0.11     0.06     0.12     0.03     0.04    -0.01     0.00     0.12     0.05     0.01    -0.01    -0.01     0.00     0.00     0.06     0.05     0.07     0.05     0.00     0.01     0.03     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.03    -0.41     0.27     0.18     0.05     0.05     0.05     0.33     0.35     0.39     0.21     0.12     0.39     0.14     0.15     0.01
       84405    -0.40    -0.14    -0.28    -0.07    -0.15    -0.12    -0.09    -0.26    -0.20    -0.35    -0.07    -0.11    -0.12     0.05     0.06     0.02     0.00     0.00     0.06     0.11     0.01     0.06     0.01     0.06     0.09     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.00    -0.63     0.33    -0.11     0.03     0.03     0.05     0.28     0.20     0.26    -0.03     0.10     0.45     0.16     0.14    -0.03
       84720     0.15    -0.13    -0.16    -0.12    -0.18    -0.14    -0.06    -0.23    -0.30    -0.31    -0.07    -0.33    -0.34    -0.07    -0.12    -0.03     0.00     0.00     0.02     0.02     0.03     0.05     0.00     0.05     0.06     0.00     0.00     0.00     0.08     0.00     0.00     0.00    -0.01    -0.37     0.28    -0.05    -0.01     0.03     0.02     0.17     0.15     0.18     0.01     0.07     0.23     0.09     0.09     0.00
       84862    -0.17     0.72    -0.20    -0.15    -0.21    -0.06     0.02    -0.26    -0.34    -0.40    -0.13    -0.25    -0.52    -0.31    -0.21     0.06     0.00     0.00     0.03     0.03     0.03     0.04     0.02     0.02     0.00     0.00     0.00     0.00     0.14     0.00     0.00     0.00     0.03    -0.30     0.21     0.10     0.06     0.07     0.06     0.24     0.21     0.29     0.13     0.11     0.25     0.12     0.11     0.03
       85235    -0.28    -0.13    -0.36    -0.30    -0.42    -0.23    -0.21    -0.36    -0.40    -0.39    -0.24    -0.33    -0.52    -0.25    -0.19    -0.09     0.00     0.00     0.02     0.05     0.00     0.05     0.00     0.02     0.02     0.00     0.00     0.00     0.17     0.00     0.00     0.00     0.00    -0.31     0.32     0.00     0.12     0.03     0.04     0.19     0.14     0.19     0.04     0.08     0.26     0.09     0.08    -0.00
       86032 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       86036    -0.19     0.03    -0.18    -0.02    -0.01     0.04     0.13    -0.14    -0.15    -0.25     0.01     0.19     0.03     0.15     0.11     0.02     0.00     0.00     0.05     0.03     0.04     0.02     0.01     0.04     0.03     0.00     0.00     0.00     0.22     0.00     0.00     0.00     0.03    -0.26     0.21     0.12     0.06     0.05     0.08     0.21     0.22     0.29     0.15     0.11     0.29     0.12     0.12     0.05
       86400    -0.24     0.09     0.13     0.16     0.12     0.11     0.15     0.15     0.11     0.03     0.27     0.15     0.04     0.09     0.19     0.19     0.00     0.00     0.06     0.02     0.00     0.05     0.02     0.06     0.04     0.00     0.00     0.00     0.00     0.00     0.00     0.00    -0.01    -0.39     0.07    -0.11    -0.01     0.02     0.02     0.03     0.05     0.06    -0.01     0.07     0.18     0.09     0.08    -0.01
       86974     0.23     0.24     0.20     0.33     0.33     0.42     0.45     0.32     0.30     0.32     0.58     0.43     0.30     0.34     0.25     0.18     0.00     0.00     0.06     0.09     0.02     0.09     0.00     0.05     0.02     0.00     0.00     0.00     0.17     0.00     0.00     0.00    -0.02    -0.40     0.19     0.01     0.00    -0.03     0.04     0.22     0.19     0.06     0.06     0.07     0.26     0.08     0.07     0.09
       88601    -0.10     0.03     0.09     0.18     0.09     0.17     0.20     0.06     0.06    -0.04     0.29     0.16     0.02     0.10     0.09     0.07     0.00     0.00     0.02     0.09     0.02     0.02     0.00     0.04     0.02     0.00     0.00     0.00     0.14     0.00     0.00     0.00    -0.00    -0.40     0.20    -0.10    -0.01     0.05     0.02     0.12     0.08     0.14     0.02     0.08     0.26     0.10     0.09    -0.00
       88972    -0.19     0.07     0.11    -0.00    -0.02     0.04     0.10     0.02    -0.06    -0.06     0.11    -0.07    -0.16    -0.04     0.03     0.21     0.00     0.00     0.03     0.06     0.00     0.04     0.02     0.03     0.01     0.00     0.00     0.00     0.03     0.00     0.00     0.00    -0.00    -0.34     0.30    -0.09    -0.01     0.04     0.02     0.09     0.06     0.11    -0.00     0.07     0.20     0.09     0.08    -0.02
       89937    -0.56    -0.24    -0.45    -0.50    -0.43    -0.39    -0.26    -0.51    -0.56    -0.62    -0.61    -0.42    -0.45    -0.32    -0.22    -0.23   -98.99     0.00     0.11     0.04     0.07     0.02     0.03     0.09     0.08     0.00     0.00     0.00     0.24     0.00     0.00     0.00     0.10    -0.22     0.17     0.13     0.18     0.11     0.14     0.23     0.24     0.29     0.26     0.18     0.36     0.19     0.21     0.17
       90790    -0.25    -0.11    -0.19    -0.02    -0.12    -0.02    -0.03    -0.14    -0.15    -0.23    -0.04    -0.01    -0.12     0.04     0.07     0.09     0.00     0.00     0.03     0.03     0.01     0.05     0.02     0.06     0.01     0.00     0.00     0.00     0.10     0.00     0.00     0.00    -0.01    -0.64     0.27    -0.14     0.01    -0.03    -0.01     0.23     0.11     0.24    -0.04     0.10     0.42     0.15     0.14    -0.03
       91262 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       91438    -0.08     0.47    -0.30    -0.19    -0.25    -0.12    -0.13    -0.27    -0.29    -0.33    -0.31    -0.21    -0.20    -0.04    -0.03    -0.07     0.00     0.00     0.08     0.05     0.04     0.01     0.02     0.03     0.00     0.00     0.00     0.00     0.11     0.00     0.00     0.00     0.02    -0.28     0.19     0.08     0.02     0.04     0.05     0.25     0.18     0.26     0.08     0.09     0.26     0.10     0.10     0.04
       96100    -0.19    -0.04    -0.19    -0.11    -0.19    -0.06    -0.04    -0.18    -0.17    -0.23    -0.04    -0.01    -0.15     0.02     0.02     0.02     0.00     0.00     0.03     0.04     0.01     0.04     0.01     0.02     0.01     0.00     0.00     0.00     0.12     0.00     0.00     0.00    -0.00    -0.31     0.20    -0.03     0.01    -0.01     0.04     0.14     0.11     0.17     0.03     0.07     0.24     0.08     0.08     0.02
       97649 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       97944 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
       98036    -0.38    -0.18    -0.12    -0.07    -0.08    -0.04    -0.08    -0.09    -0.11    -0.17    -0.17    -0.04     0.01    -0.01     0.05    -0.05     0.00     0.00     0.08     0.07     0.01     0.02     0.05     0.03     0.00     0.00     0.00     0.00     0.04     0.00     0.00     0.00     0.00    -0.61     0.33     0.08    -0.01     0.01     0.04     0.40     0.43     0.55     0.05     0.12     0.51     0.17     0.16     0.04
       99240     0.27     0.34     0.27     0.44     0.43     0.50     0.49     0.40     0.34     0.42     0.68     0.38     0.26     0.20     0.21     0.23     0.00     0.00     0.18     0.10     0.01     0.06     0.03     0.05     0.07     0.00     0.00     0.00     0.15     0.00     0.00     0.00    -0.02    -0.41     0.20    -0.03    -0.02     0.03     0.02     0.14     0.14     0.07     0.07     0.07     0.24     0.07     0.07    -0.04
       99461    -0.39     0.39    -0.09    -0.29    -0.22    -0.17    -0.15    -0.27    -0.37    -0.45    -0.18    -0.40    -0.59    -0.38    -0.25     0.08     0.00     0.00     0.08     0.09     0.01     0.07     0.03     0.07     0.03     0.00     0.00     0.00     0.05     0.00     0.00     0.00    -0.00    -0.37     0.13    -0.09    -0.02     0.01     0.01     0.17     0.09     0.13    -0.03     0.06     0.21     0.09     0.08    -0.01
       99825     0.01     0.12     0.13     0.14     0.10     0.16     0.11     0.22     0.11     0.12     0.33     0.02    -0.03     0.06     0.12     0.20     0.00     0.00     0.05     0.05     0.00     0.02     0.00     0.01     0.03     0.00     0.00     0.00     0.01     0.00     0.00     0.00    -0.00    -0.35     0.17    -0.07    -0.01     0.04     0.01     0.07     0.06     0.11     0.02     0.07     0.21     0.09     0.08    -0.00
      102422    -0.29     0.49    -0.13     0.00    -0.02     0.11     0.10    -0.01    -0.02     0.04    -0.00     0.03     0.08     0.14     0.19     0.18     0.00     0.00     0.15     0.15     0.02     0.04     0.01     0.03     0.09     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.08    -1.26     0.80     0.30     0.16     0.12     0.17     0.90     0.86     1.06     0.29     0.27     1.21     0.44     0.44     0.20
      105858    -0.26    -0.17    -0.67    -0.57    -0.52    -0.46    -0.46    -0.60    -0.64    -0.71    -0.64    -0.62    -0.77    -0.52    -0.50    -0.38     0.00     0.00     0.00     0.05     0.05     0.02     0.03     0.04     0.14     0.00     0.00     0.00     0.18     0.00     0.00     0.00     0.12    -0.28     0.15     0.15     0.24     0.14     0.14     0.24     0.29     0.32     0.27     0.19     0.38     0.20     0.22     0.14
      107556 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
      109176     0.00     0.60    -0.22    -0.17    -0.01    -0.14    -0.07    -0.16     0.05    -0.10    -0.36     0.07     0.03    -0.00    -0.01    -0.03     0.00     0.00     0.04     0.04     0.05     0.10     0.08     0.05     0.10     0.00     0.00     0.00     0.06     0.00     0.00     0.00     0.11    -0.19     0.20     0.16     0.25     0.12     0.17     0.22     0.28     0.07     0.29     0.19     0.32     0.19     0.23     0.18
      110109    -0.28    -0.04    -0.43    -0.21    -0.24    -0.09    -0.13    -0.32    -0.36    -0.34    -0.23    -0.22    -0.32    -0.16    -0.13    -0.09     0.00     0.00     0.12     0.02     0.04     0.04     0.00     0.01     0.02     0.00     0.00     0.00     0.19     0.00     0.00     0.00     0.04    -0.28     0.23     0.12     0.08     0.07     0.10     0.22     0.24     0.29     0.16     0.11     0.29     0.12     0.12     0.06
      113368 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00
      114622     0.14     0.04     0.31     0.24     0.18     0.26     0.26     0.35     0.25     0.16     0.39     0.14     0.08     0.17     0.23     0.33     0.00     0.00     0.00     0.12     0.02     0.05     0.03     0.05     0.02     0.00     0.00     0.00     0.03     0.00     0.00     0.00    -0.01    -0.40     0.06    -0.14     0.02     0.00    -0.00    -0.01     0.02     0.05    -0.01     0.07     0.18     0.10     0.08    -0.00
      116727    -0.02     0.32     0.14     0.50     0.42     0.55     0.50     0.59     0.46     0.51     0.61     0.44     0.41     0.50     0.48     0.40     0.00     0.00     0.26     0.11     0.01     0.02     0.00     0.10     0.15     0.00     0.00     0.00     0.07     0.00     0.00     0.00    -0.03    -0.50     0.13    -0.17    -0.02     0.02    -0.01     0.02     0.00     0.08    -0.07     0.06     0.23     0.12     0.10    -0.04
      116771    -0.11    -0.06    -0.18    -0.08    -0.02    -0.03     0.02    -0.13    -0.14    -0.16    -0.16     0.06     0.09     0.08     0.04     0.16     0.00     0.00     0.03     0.04     0.08     0.04     0.03     0.01     0.00     0.00     0.00     0.00     0.08     0.00     0.00     0.00     0.08    -0.22     0.20     0.15     0.14     0.09     0.13     0.21     0.23     0.28     0.26     0.15     0.33     0.16     0.18     0.07
      117712 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00 -1000.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00     0.00

